Registration-based model reduction of parameterized two-dimensional conservation laws

We propose a nonlinear registration-based model reduction procedure for rapid and reliable solution of parameterized two-dimensional steady conservation laws. This class of problems is challenging for model reduction techniques due to the presence of nonlinear terms in the equations and also due to the presence of parameter-dependent discontinuities that cannot be adequately represented through linear approximation spaces. Our approach builds on a general (i.e., independent of the underlying equation) registration procedure for the computation of a mapping $\Phi$ that tracks moving features of the solution field and on an hyper-reduced least-squares Petrov-Galerkin reduced-order model for the rapid and reliable computation of the solution coefficients. The contributions of this work are twofold. First, we investigate the application of registration-based methods to two-dimensional hyperbolic systems. Second, we propose a multi-fidelity approach to reduce the offline costs associated with the construction of the parameterized mapping and the reduced-order model. We discuss the application to an inviscid supersonic flow past a parameterized bump, to illustrate the many features of our method and to demonstrate its effectiveness.

==> data/euler/test1/EQ/linear_1m10.dat <==
   1.0000000e+00   5.0298792e-02
   2.0000000e+00   2.4908005e-02
   3.0000000e+00   1.6641128e-02
   4.0000000e+00   1.7725685e-02
   5.0000000e+00   1.6915490e-02
   6.0000000e+00   8.6120396e-03
   7.0000000e+00   4.3739309e-03
   8.0000000e+00   3.5102228e-03
   9.0000000e+00   2.9767796e-03
   1.0000000e+01   2.8037157e-03


==> data/euler/test1/EQ/linear_1m12.dat <==
   1.0000000e+00   5.0298805e-02
   2.0000000e+00   2.4897275e-02
   3.0000000e+00   1.6637519e-02
   4.0000000e+00   1.7782746e-02
   5.0000000e+00   1.6987972e-02
   6.0000000e+00   8.7087386e-03
   7.0000000e+00   4.5306499e-03
   8.0000000e+00   3.6137805e-03
   9.0000000e+00   3.1359516e-03
   1.0000000e+01   2.9105955e-03


==> data/euler/test1/EQ/linear_1m7.dat <==
   1.0000000e+00   5.0298792e-02
   2.0000000e+00   2.4197327e-02
   3.0000000e+00   1.6654540e-02
   4.0000000e+00   1.6145548e-02
   5.0000000e+00   1.7076467e-02
   6.0000000e+00   8.4582332e-03
   7.0000000e+00   4.7315483e-03
   8.0000000e+00   3.6848232e-03
   9.0000000e+00   3.8658631e-03
   1.0000000e+01   1.0585977e-02


==> data/euler/test1/EQ/linear_Qm10.dat <==
   1.0000000e+00   4.8520136e-02
   2.0000000e+00   2.4260068e-01
   3.0000000e+00   6.1863173e-01
   4.0000000e+00   1.1280932e+00
   5.0000000e+00   1.5769044e+00
   6.0000000e+00   2.0014556e+00
   7.0000000e+00   2.4138768e+00
   8.0000000e+00   3.0082484e+00
   9.0000000e+00   3.6632703e+00
   1.0000000e+01   4.1363416e+00


==> data/euler/test1/EQ/linear_Qm12.dat <==
   1.0000000e+00   6.0650170e-02
   2.0000000e+00   3.8816109e-01
   3.0000000e+00   1.0553130e+00
   4.0000000e+00   1.9408054e+00
   5.0000000e+00   2.6443474e+00
   6.0000000e+00   3.2872392e+00
   7.0000000e+00   4.2212518e+00
   8.0000000e+00   5.0582242e+00
   9.0000000e+00   6.0164968e+00
   1.0000000e+01   6.9383794e+00


==> data/euler/test1/EQ/linear_Qm7.dat <==
   1.0000000e+00   4.8520136e-02
   2.0000000e+00   1.4556041e-01
   3.0000000e+00   3.0325085e-01
   4.0000000e+00   4.9733139e-01
   5.0000000e+00   6.6715187e-01
   6.0000000e+00   7.2780204e-01
   7.0000000e+00   8.0058224e-01
   8.0000000e+00   8.6123241e-01
   9.0000000e+00   8.8549248e-01
   1.0000000e+01   1.0189229e+00


==> data/euler/test1/EQ/linear_hf.dat <==
   1.0000000e+00   5.0298811e-02
   2.0000000e+00   2.4899002e-02
   3.0000000e+00   1.4780620e-02
   4.0000000e+00   1.5042029e-02
   5.0000000e+00   1.6997652e-02
   6.0000000e+00   8.7036657e-03
   7.0000000e+00   4.5373348e-03
   8.0000000e+00   3.6676430e-03
   9.0000000e+00   3.0775806e-03
   1.0000000e+01   2.9197510e-03


==> data/euler/test1/EQ/nonlinear_1m10.dat <==
   1.0000000e+00   1.6988090e-02
   2.0000000e+00   4.8198122e-03
   3.0000000e+00   3.5718839e-03
   4.0000000e+00   1.3409041e-03
   5.0000000e+00   7.8306955e-04
   6.0000000e+00   4.9975190e-04
   7.0000000e+00   3.8104811e-04
   8.0000000e+00   2.1687209e-04
   9.0000000e+00   1.8979984e-04
   1.0000000e+01   1.4632650e-04


==> data/euler/test1/EQ/nonlinear_1m12.dat <==
   1.0000000e+00   1.6061148e-02
   2.0000000e+00   4.7970254e-03
   3.0000000e+00   3.6410993e-03
   4.0000000e+00   1.3511339e-03
   5.0000000e+00   7.3974896e-04
   6.0000000e+00   4.8281654e-04
   7.0000000e+00   3.6095577e-04
   8.0000000e+00   2.0675646e-04
   9.0000000e+00   1.7803086e-04
   1.0000000e+01   1.3328555e-04


==> data/euler/test1/EQ/nonlinear_1m7.dat <==
   1.0000000e+00   1.5601884e-02
   2.0000000e+00   5.0389747e-03
   3.0000000e+00   3.5882921e-03
   4.0000000e+00   2.5870067e-03
   5.0000000e+00   1.5447704e-03
   6.0000000e+00   8.5473976e-04
   7.0000000e+00   1.0000000e+00
   8.0000000e+00   7.9619692e+00
   9.0000000e+00   1.2260911e+01
   1.0000000e+01   7.0848426e+00


==> data/euler/test1/EQ/nonlinear_Qm10.dat <==
   1.0000000e+00   4.9733139e-01
   2.0000000e+00   8.3697234e-01
   3.0000000e+00   1.1038331e+00
   4.0000000e+00   1.3706938e+00
   5.0000000e+00   1.7224648e+00
   6.0000000e+00   2.0014556e+00
   7.0000000e+00   2.0863658e+00
   8.0000000e+00   2.4017467e+00
   9.0000000e+00   2.6928675e+00
   1.0000000e+01   2.8869481e+00


==> data/euler/test1/EQ/nonlinear_Qm12.dat <==
   1.0000000e+00   9.9466279e-01
   2.0000000e+00   1.8195051e+00
   3.0000000e+00   2.3653566e+00
   4.0000000e+00   3.2144590e+00
   5.0000000e+00   3.7967006e+00
   6.0000000e+00   4.3668122e+00
   7.0000000e+00   4.6943231e+00
   8.0000000e+00   5.0824842e+00
   9.0000000e+00   5.7496361e+00
   1.0000000e+01   5.9437166e+00


==> data/euler/test1/EQ/nonlinear_Qm7.dat <==
   1.0000000e+00   9.7040272e-02
   2.0000000e+00   2.3047065e-01
   3.0000000e+00   2.7899078e-01
   4.0000000e+00   3.8816109e-01
   5.0000000e+00   3.5177098e-01
   6.0000000e+00   4.1242115e-01
   7.0000000e+00   1.2130034e-01
   8.0000000e+00   3.6390102e-02
   9.0000000e+00   3.6390102e-02
   1.0000000e+01   3.6390102e-02


==> data/euler/test1/EQ/nonlinear_hf.dat <==
   1.0000000e+00   1.6585418e-02
   2.0000000e+00   4.8103331e-03
   3.0000000e+00   3.5356823e-03
   4.0000000e+00   1.3386273e-03
   5.0000000e+00   7.3372714e-04
   6.0000000e+00   4.8662637e-04
   7.0000000e+00   3.5798249e-04
   8.0000000e+00   2.0630582e-04
   9.0000000e+00   1.7875141e-04
   1.0000000e+01   1.3445833e-04


==> data/euler/test1/EQLSPG_linear.dat <==
   1.0000000e+00   5.0298792e-02
   2.0000000e+00   2.4908005e-02
   3.0000000e+00   1.6641128e-02
   4.0000000e+00   1.7725685e-02
   5.0000000e+00   1.6915490e-02
   6.0000000e+00   8.6120396e-03
   7.0000000e+00   4.3739309e-03
   8.0000000e+00   3.5102228e-03
   9.0000000e+00   2.9767796e-03
   1.0000000e+01   2.8037157e-03


==> data/euler/test1/EQLSPG_linear_greedy.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   3.0000000e+00   0.0000000e+00
   4.0000000e+00   1.9506786e-02
   5.0000000e+00   2.1402402e-02
   6.0000000e+00   1.7188741e-02
   7.0000000e+00   1.5608553e-02
   8.0000000e+00   9.7251627e-03
   9.0000000e+00   9.5750401e-03
   1.0000000e+01   6.7706522e-03
   1.1000000e+01   5.0285455e-03
   1.2000000e+01   2.6100778e-03


==> data/euler/test1/EQLSPG_nonlinear.dat <==
   1.0000000e+00   1.6988090e-02
   2.0000000e+00   4.8198122e-03
   3.0000000e+00   3.5718839e-03
   4.0000000e+00   1.3409041e-03
   5.0000000e+00   7.8306955e-04
   6.0000000e+00   4.9975190e-04
   7.0000000e+00   3.8104811e-04
   8.0000000e+00   2.1687209e-04
   9.0000000e+00   1.8979984e-04
   1.0000000e+01   1.4632650e-04


==> data/euler/test1/EQLSPG_nonlinear_greedy.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   3.0000000e+00   0.0000000e+00
   4.0000000e+00   2.6842587e-03
   5.0000000e+00   1.8719187e-03
   6.0000000e+00   1.2042777e-03
   7.0000000e+00   8.8828598e-04
   8.0000000e+00   4.6414982e-04
   9.0000000e+00   3.8198961e-04
   1.0000000e+01   3.4011172e-04
   1.1000000e+01   3.1892641e-04
   1.2000000e+01   1.9928821e-04


==> data/euler/test1/lin_test.dat <==
   1.0000000e+00   1.0000000e+00
   2.0000000e+00   3.0000000e+00
   3.0000000e+00   6.0000000e+00
   4.0000000e+00   1.0000000e+01
   5.0000000e+00   1.3000000e+01
   6.0000000e+00   1.5000000e+01
   7.0000000e+00   1.9000000e+01
   8.0000000e+00   2.3000000e+01
   9.0000000e+00   2.8000000e+01
   1.0000000e+01   3.2000000e+01


==> data/euler/test1/nonlin_test.dat <==
   1.0000000e+00   1.0000000e+00
   2.0000000e+00   3.0000000e+00
   3.0000000e+00   5.0000000e+00
   4.0000000e+00   7.0000000e+00
   5.0000000e+00   9.0000000e+00
   6.0000000e+00   1.1000000e+01
   7.0000000e+00   1.2000000e+01
   8.0000000e+00   1.4000000e+01
   9.0000000e+00   1.7000000e+01
   1.0000000e+01   1.9000000e+01


==> data/euler/test1/proj_linear.dat <==
   1.0000000e+00   4.8250417e-02
   2.0000000e+00   1.9790158e-02
   3.0000000e+00   1.0102304e-02
   4.0000000e+00   6.8361033e-03
   5.0000000e+00   4.9374918e-03
   6.0000000e+00   3.8406577e-03
   7.0000000e+00   2.0100127e-03
   8.0000000e+00   1.4187817e-03
   9.0000000e+00   1.0995099e-03
   1.0000000e+01   8.7967932e-04


==> data/euler/test1/proj_linear_greedy.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   3.0000000e+00   0.0000000e+00
   4.0000000e+00   1.0987647e-02
   5.0000000e+00   1.0364074e-02
   6.0000000e+00   5.5477623e-03
   7.0000000e+00   4.0806459e-03
   8.0000000e+00   2.7351210e-03
   9.0000000e+00   2.6163946e-03
   1.0000000e+01   1.9727565e-03
   1.1000000e+01   1.3259714e-03
   1.2000000e+01   5.8755601e-04


==> data/euler/test1/proj_nonlinear.dat <==
   1.0000000e+00   1.3949360e-02
   2.0000000e+00   4.6276444e-03
   3.0000000e+00   3.1910772e-03
   4.0000000e+00   1.2245602e-03
   5.0000000e+00   6.7807443e-04
   6.0000000e+00   4.4021401e-04
   7.0000000e+00   3.1295900e-04
   8.0000000e+00   1.7731533e-04
   9.0000000e+00   1.4439966e-04
   1.0000000e+01   1.0287935e-04


==> data/euler/test1/proj_nonlinear_greedy.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   3.0000000e+00   0.0000000e+00
   4.0000000e+00   2.4261156e-03
   5.0000000e+00   1.7640440e-03
   6.0000000e+00   1.0936692e-03
   7.0000000e+00   7.9345141e-04
   8.0000000e+00   3.6512612e-04
   9.0000000e+00   2.9269036e-04
   1.0000000e+01   2.4734056e-04
   1.1000000e+01   2.2837346e-04
   1.2000000e+01   1.4016523e-04


==> data/euler/test1/res_linear.dat <==
   9.2250759e-07   3.9804992e-06
   4.6744494e-04   8.3016405e-03
   9.3697933e-04   1.6726961e-02
   1.4085595e-03   2.5203659e-02
   1.8821192e-03   3.3657023e-02
   2.3576132e-03   4.2023694e-02
   2.8350743e-03   5.0245304e-02
   3.3144176e-03   5.8289354e-02
   3.7961684e-03   6.6105456e-02
   4.2802289e-03   7.3701427e-02
   4.7672218e-03   8.1049013e-02
   1.0924478e-03   1.8439223e-02
   6.8346787e-04   1.0675343e-02
   3.9508367e-04   2.6516178e-03
   5.1520931e-04   5.8674471e-03
   8.9493798e-04   1.4346774e-02
   1.3301661e-03   2.2906432e-02
   1.7826975e-03   3.1473439e-02
   2.2436679e-03   3.9974361e-02
   2.7106300e-03   4.8332252e-02
   3.1827706e-03   5.6475947e-02
   3.6595536e-03   6.4400952e-02
   2.1425800e-03   3.4159793e-02
   1.7126764e-03   2.7267876e-02
   1.2908264e-03   1.9936609e-02
   8.9273017e-04   1.2209674e-02
   5.7716974e-04   4.2104530e-03
   5.3204282e-04   4.2854062e-03
   8.1052240e-04   1.2675861e-02
   1.2104833e-03   2.1206874e-02
   1.6490793e-03   2.9731634e-02
   2.1052639e-03   3.8194940e-02
   2.5720988e-03   4.6524400e-02
   3.1403574e-03   4.6895190e-02
   2.7037098e-03   4.1174321e-02
   2.2641997e-03   3.4955439e-02
   1.8227393e-03   2.8254433e-02
   1.3813541e-03   2.1128717e-02
   9.4618723e-04   1.3612202e-02
   5.4339986e-04   5.7706125e-03
   3.4619717e-04   2.4786159e-03
   6.1730634e-04   1.0715963e-02
   1.0446348e-03   1.9138569e-02
   1.5044827e-03   2.7588308e-02
   3.4258610e-03   4.6130801e-02
   3.7655897e-03   5.0394249e-02
   4.1063429e-03   5.4591904e-02
   2.7648831e-03   4.2056952e-02
   2.3157665e-03   3.6146808e-02
   1.8618314e-03   2.9748784e-02
   1.4032176e-03   2.2886677e-02
   9.4001027e-04   1.5614208e-02
   4.7227337e-04   7.9595585e-03
   1.8700058e-06   8.9323206e-06
   4.7684587e-04   8.1767245e-03
   2.2697431e-03   3.1569378e-02
   2.6074988e-03   3.6142668e-02
   2.9467218e-03   4.0652020e-02
   3.2859416e-03   4.5145083e-02
   3.2532333e-03   4.8602449e-02
   2.8095012e-03   4.3509102e-02
   2.3622406e-03   3.7906081e-02
   1.9131204e-03   3.1779756e-02
   1.4655294e-03   2.5170572e-02
   1.0284293e-03   1.8119072e-02
   6.3514089e-04   1.0678378e-02
   1.1275047e-03   1.5999363e-02
   1.4642206e-03   2.0753559e-02
   1.8024079e-03   2.5491472e-02
   2.1401127e-03   3.0221194e-02
   2.4768802e-03   3.4945390e-02
   2.8130369e-03   3.9645428e-02
   3.3196245e-03   5.0110370e-02
   2.8883691e-03   4.5293160e-02
   2.4596034e-03   3.9951654e-02
   2.0391687e-03   3.4086420e-02
   1.6383678e-03   2.7721854e-02
   1.4066738e-06   1.1509594e-06
   3.4257060e-04   4.7766106e-03
   6.8068493e-04   9.5846009e-03
   1.0156419e-03   1.4382258e-02
   1.3485664e-03   1.9241681e-02
   1.6805698e-03   2.4120971e-02
   2.0126701e-03   2.9028241e-02
   3.8471577e-03   5.5764483e-02
   3.4358443e-03   5.1773169e-02
   3.0302595e-03   4.7225670e-02
   3.3611565e-03   4.8566821e-02
   1.1123164e-03   1.5660985e-02
   7.8721305e-04   1.1093522e-02
   4.7643827e-04   6.4530751e-03
   2.2852385e-04   1.8028054e-03
   3.0264169e-04   3.1442168e-03
   5.8668911e-04   7.9638674e-03
   9.0104032e-04   1.2892714e-02
   1.2242648e-03   1.7882155e-02
   1.5529339e-03   2.2942182e-02
   1.8865853e-03   2.8037894e-02
   2.2254400e-03   3.3157122e-02
   2.2094632e-03   3.0366311e-02
   1.8839762e-03   2.6164193e-02
   1.5614187e-03   2.1838804e-02
   1.2411321e-03   1.7402470e-02
   9.2317988e-04   1.2864631e-02
   6.1000444e-04   8.2224912e-03
   3.1853281e-04   3.4989227e-03
   2.0957566e-04   1.5555690e-03
   4.5332310e-04   6.4626910e-03
   7.7100463e-04   1.1553334e-02
   1.1048658e-03   1.6744315e-02
   3.2910631e-03   4.3764844e-02
   2.9671574e-03   3.9995531e-02
   2.6446270e-03   3.6102970e-02
   2.3224303e-03   3.2078604e-02
   1.9995313e-03   2.7922894e-02
   1.6749919e-03   2.3625377e-02
   1.3478659e-03   1.9202387e-02
   1.0175413e-03   1.4647892e-02
   6.8318476e-04   9.9249690e-03
   3.4416764e-04   5.0354404e-03
   9.7202150e-07   2.5855876e-06
   1.2288894e-06   3.9406056e-06
   4.6593882e-04   8.0922522e-03
   9.3433702e-04   1.6325724e-02
   1.4048054e-03   2.4626153e-02
   1.8772430e-03   3.2923590e-02
   2.3514493e-03   4.1147739e-02
   1.9379863e-03   3.4034653e-02
   1.4628653e-03   2.6295846e-02
   9.8132344e-04   1.8016471e-02
   4.9365153e-04   9.2242888e-03
   3.7279226e-07   2.5563520e-07
   1.0514103e-03   1.8019709e-02
   6.4288743e-04   1.0357396e-02
   3.6525896e-04   2.4001998e-03
   5.2047749e-04   6.0399341e-03
   9.1168928e-04   1.4517444e-02
   1.3490073e-03   2.3077486e-02
   2.9181196e-03   5.4857515e-02
   2.4713718e-03   4.8489462e-02
   2.0297194e-03   4.1547484e-02
   1.6037468e-03   3.4049321e-02
   1.2176898e-03   2.5992689e-02
   2.0720937e-03   3.3767369e-02
   1.6437802e-03   2.6971223e-02
   1.2235478e-03   1.9682091e-02
   8.2768248e-04   1.1946971e-02
   5.2267372e-04   3.8991665e-03
   5.1861444e-04   4.5917322e-03
   8.2429284e-04   1.3049363e-02
   1.2299668e-03   2.1593724e-02
   1.6665958e-03   3.0077904e-02
   2.1173802e-03   3.8445383e-02
   2.4155360e-03   4.8641239e-02
   3.0611289e-03   4.6791732e-02
   2.6281572e-03   4.1134970e-02
   2.1927142e-03   3.4935422e-02
   1.7560471e-03   2.8234115e-02
   1.3199921e-03   2.1074148e-02
   8.9069011e-04   1.3506132e-02
   4.9578839e-04   5.6037698e-03
   3.3065615e-04   2.6487431e-03
   6.2731409e-04   1.0934036e-02
   1.0527630e-03   1.9337403e-02
   1.5047313e-03   2.7722598e-02
   3.3926007e-03   4.6381278e-02
   3.7259216e-03   5.0539967e-02
   4.0609567e-03   5.4632284e-02
   2.7139409e-03   4.2214235e-02
   2.2711564e-03   3.6273118e-02
   1.8244550e-03   2.9843170e-02
   1.3739654e-03   2.2949533e-02
   9.1973254e-04   1.5648749e-02
   4.6173052e-04   7.9710738e-03
   1.7927658e-06   3.3932841e-06
   4.6592185e-04   8.1745368e-03
   2.2493042e-03   3.1935646e-02
   2.5819922e-03   3.6474195e-02
   2.9166901e-03   4.0924212e-02
   3.2518010e-03   4.5338111e-02
   3.2295339e-03   4.8839916e-02
   2.7916156e-03   4.3696507e-02
   2.3510173e-03   3.8064105e-02
   1.9091636e-03   3.1929416e-02
   1.4688062e-03   2.5318939e-02
   1.0372659e-03   1.8268638e-02
   6.4151525e-04   1.0823603e-02
   1.1180709e-03   1.6262688e-02
   1.4504725e-03   2.1056330e-02
   1.7851704e-03   2.5810998e-02
   2.1196616e-03   3.0532090e-02
   2.4532930e-03   3.5223031e-02
   2.7861295e-03   3.9869460e-02
   3.3249778e-03   5.0404439e-02
   2.8983692e-03   4.5540508e-02
   2.4738766e-03   4.0174241e-02
   2.0563643e-03   3.4307887e-02
   1.6548679e-03   2.7947295e-02
   1.4057958e-06   1.8520002e-06
   3.3912717e-04   4.8591359e-03
   6.7442371e-04   9.7413345e-03
   1.0068636e-03   1.4598269e-02
   1.3373248e-03   1.9497962e-02
   1.6666269e-03   2.4394796e-02
   1.9955363e-03   2.9295449e-02
   3.8695692e-03   5.6312756e-02
   3.4596260e-03   5.2188332e-02
   3.0545307e-03   4.7564806e-02
   3.3211454e-03   4.8623204e-02
   1.1038087e-03   1.5971871e-02
   7.8167323e-04   1.1320460e-02
   4.7324338e-04   6.5902545e-03
   2.2739418e-04   1.8469157e-03
   3.0178087e-04   3.1838813e-03
   5.8395871e-04   8.0816019e-03
   8.9580903e-04   1.3072254e-02
   1.2158051e-03   1.8102891e-02
   1.5402891e-03   2.3181064e-02
   1.8685149e-03   2.8270910e-02
   2.2004458e-03   3.3360873e-02
   2.1929233e-03   3.0953450e-02
   1.8699443e-03   2.6690839e-02
   1.5492489e-03   2.2292774e-02
   1.2304639e-03   1.7772312e-02
   9.1395751e-04   1.3141207e-02
   6.0254144e-04   8.4001299e-03
   3.1359675e-04   3.5766607e-03
   2.0972930e-04   1.5662627e-03
   4.5214733e-04   6.5552710e-03
   7.6529633e-04   1.1708269e-02
   1.0930984e-03   1.6939268e-02
   3.2667361e-03   4.4565159e-02
   2.9449798e-03   4.0763399e-02
   2.6239547e-03   3.6826571e-02
   2.3028864e-03   3.2744662e-02
   1.9810618e-03   2.8517817e-02
   1.6577791e-03   2.4135763e-02
   1.3324137e-03   1.9616107e-02
   1.0044001e-03   1.4956717e-02
   6.7325423e-04   1.0126038e-02
   3.3856291e-04   5.1313709e-03
   9.6751652e-07   1.9704692e-06
   7.6769524e-07   1.9017451e-06
   4.3078101e-04   7.4989669e-03
   8.6440060e-04   1.5161445e-02
   1.3008290e-03   2.2915937e-02
   1.7400735e-03   3.0683135e-02
   2.1821313e-03   3.8394066e-02
   1.8020742e-03   3.2766352e-02
   1.3579961e-03   2.5394624e-02
   9.0965186e-04   1.7451102e-02
   4.5697149e-04   8.9597865e-03
   3.7790320e-07   2.1266354e-07
   1.0291089e-03   1.7008173e-02
   6.3906854e-04   1.0158543e-02
   3.3915531e-04   2.9719519e-03
   4.3203332e-04   4.6145934e-03
   7.9436733e-04   1.2331053e-02
   1.2065467e-03   2.0174286e-02
   2.8366735e-03   5.3285119e-02
   2.4146489e-03   4.7341647e-02
   1.9964657e-03   4.0799087e-02
   1.5888359e-03   3.3662083e-02
   1.2074999e-03   2.5921213e-02
   1.9929919e-03   2.9802165e-02
   1.5929856e-03   2.4190961e-02
   2.0293140e-03   2.9448423e-02
   2.3440604e-03   3.3161359e-02
   5.1620912e-04   4.4125791e-03
   4.6754868e-04   3.0755439e-03
   7.3495718e-04   1.0646435e-02
   1.1134531e-03   1.8420713e-02
   1.5251458e-03   2.6265556e-02
   1.9512574e-03   3.4116630e-02
   2.3956198e-03   4.8448398e-02
   5.7043653e-04   4.0489564e-03
   7.2090275e-04   9.4972095e-03
   1.0097576e-03   1.5029034e-02
   1.3487844e-03   2.0399176e-02
   1.7037549e-03   2.5367702e-02
   2.0541147e-03   2.9012313e-02
   4.8728623e-04   4.9521980e-03
   3.2190599e-04   2.0954861e-03
   5.7800603e-04   9.3218716e-03
   9.6942426e-04   1.6828313e-02
   1.3896251e-03   2.4469011e-02
   7.7978350e-04   1.0674370e-02
   3.9050353e-04   5.4408496e-03
   6.4491666e-06   4.5929155e-06
   3.9128205e-04   5.5552316e-03
   7.8167326e-04   1.1100003e-02
   1.1695853e-03   1.6471750e-02
   1.2381159e-03   1.8185727e-02
   8.3305327e-04   1.2740759e-02
   4.1983802e-04   6.6089746e-03
   2.2929685e-06   1.4460604e-05
   4.2573376e-04   7.0274890e-03
   1.6805044e-03   2.2768387e-02
   1.3241397e-03   1.8472502e-02
   9.8549661e-04   1.3795626e-02
   6.9671143e-04   8.7808887e-03
   5.4907299e-04   3.6608161e-03
   6.5016350e-04   2.5591198e-03
   9.2152012e-04   7.6934528e-03
   1.6982250e-03   2.4641601e-02
   1.3277980e-03   2.0644901e-02
   9.5580427e-04   1.5461042e-02
   6.1351319e-04   9.5616018e-03
   1.0570146e-03   1.4644187e-02
   1.3722700e-03   1.8740712e-02
   1.6799039e-03   2.2482286e-02
   1.9752029e-03   2.5706504e-02
   2.2518753e-03   2.7849607e-02
   1.1648133e-03   1.1566324e-02
   1.0739294e-03   6.7366313e-03
   1.1205431e-03   2.9543469e-03
   1.2904248e-03   5.3514502e-03
   1.8871557e-03   2.8017361e-02
   1.5568385e-03   2.4044703e-02
   1.8344382e-06   3.6917484e-06
   3.3005438e-04   4.5454262e-03
   6.5037780e-04   8.9417879e-03
   9.6079207e-04   1.3100338e-02
   1.2611330e-03   1.7051206e-02
   1.5509245e-03   2.0656112e-02
   1.8291306e-03   2.3753178e-02
   1.6235716e-03   1.3062913e-02
   1.5606282e-03   8.6845462e-03
   1.5941531e-03   4.8265367e-03
   1.7197951e-03   4.7645873e-03
   1.0544131e-03   1.4938022e-02
   7.3456225e-04   1.0370452e-02
   4.3411891e-04   5.8353855e-03
   2.0836465e-04   1.4264927e-03
   3.0068165e-04   3.0925696e-03
   5.6296765e-04   7.3210403e-03
   8.4411065e-04   1.1434035e-02
   1.1264937e-03   1.5368947e-02
   1.4074252e-03   1.9084936e-02
   1.6866748e-03   2.2480797e-02
   1.9638147e-03   2.5323191e-02
   2.1016427e-03   2.9274165e-02
   1.7772694e-03   2.4947754e-02
   1.4598598e-03   2.0559606e-02
   1.1494738e-03   1.6141398e-02
   8.4673459e-04   1.1725668e-02
   5.5470312e-04   7.3297473e-03
   2.9175832e-04   2.9998444e-03
   2.0862381e-04   1.5033580e-03
   4.2469769e-04   5.7230985e-03
   7.0467449e-04   9.9601271e-03
   9.9805769e-04   1.4141115e-02
   3.1389916e-03   4.2488442e-02
   2.8130045e-03   3.8539431e-02
   2.4918880e-03   3.4497253e-02
   2.1750707e-03   3.0361770e-02
   1.8619183e-03   2.6165650e-02
   1.5514833e-03   2.1901588e-02
   1.2426987e-03   1.7602438e-02
   9.3441980e-04   1.3281024e-02
   6.2535634e-04   8.9071768e-03
   3.1421596e-04   4.4781036e-03
   1.4464069e-06   2.4465123e-06
   8.6597075e-07   3.3385449e-06
   4.3153198e-04   7.5282919e-03
   8.6581517e-04   1.5223696e-02
   1.3028176e-03   2.3018075e-02
   1.7425226e-03   3.0832448e-02
   2.1849592e-03   3.8597285e-02
   1.8021621e-03   3.2893162e-02
   1.3580604e-03   2.5483892e-02
   9.0959789e-04   1.7506758e-02
   4.5688105e-04   8.9855668e-03
   3.7398747e-07   2.0244048e-07
   1.0346312e-03   1.7268382e-02
   6.4291958e-04   1.0376589e-02
   3.3978912e-04   3.1412020e-03
   4.2940329e-04   4.5086784e-03
   7.9225300e-04   1.2283134e-02
   1.2052858e-03   2.0199877e-02
   2.8384230e-03   5.3179338e-02
   2.4148481e-03   4.7197034e-02
   1.9943505e-03   4.0624627e-02
   1.5833241e-03   3.3463657e-02
   1.1965436e-03   2.5705336e-02
   1.9987648e-03   3.0176186e-02
   1.5977451e-03   2.4483892e-02
   2.0014300e-03   2.9308666e-02
   2.3201448e-03   3.1736974e-02
   5.1569457e-04   4.3974500e-03
   4.6543587e-04   3.1872376e-03
   7.3381062e-04   1.0865651e-02
   1.1135312e-03   1.8752699e-02
   1.5263176e-03   2.6715510e-02
   1.9533693e-03   3.4685940e-02
   2.3734158e-03   4.7990428e-02
   5.2086036e-04   4.3965981e-03
   6.9308346e-04   9.7358928e-03
   9.9726659e-04   1.5099455e-02
   1.3443227e-03   2.0254166e-02
   1.7032243e-03   2.4904290e-02
   2.0530270e-03   2.7448533e-02
   4.7948542e-04   4.8173850e-03
   3.1485859e-04   2.3071699e-03
   5.7693561e-04   9.6275194e-03
   9.7056775e-04   1.7222381e-02
   1.3917375e-03   2.4952783e-02
   7.7889073e-04   1.0425336e-02
   3.8995259e-04   5.3045188e-03
   6.6861485e-06   1.0196251e-05
   3.9082669e-04   5.4106381e-03
   7.8064775e-04   1.0784834e-02
   1.1680668e-03   1.5953723e-02
   1.2367987e-03   1.8420332e-02
   8.3255681e-04   1.2909286e-02
   4.1971815e-04   6.7101157e-03
   1.8048582e-06   8.2035930e-06
   4.2559016e-04   7.1228669e-03
   1.6807350e-03   2.2847733e-02
   1.3201398e-03   1.8633339e-02
   9.7368855e-04   1.4053456e-02
   6.6947342e-04   9.1372855e-03
   4.9857472e-04   4.0830691e-03
   5.9383103e-04   2.0119612e-03
   8.7226718e-04   6.9123646e-03
   1.7001855e-03   2.5179428e-02
   1.3290134e-03   2.1049801e-02
   9.5421661e-04   1.5804388e-02
   6.0492449e-04   9.8539396e-03
   8.7260700e-04   1.1460880e-02
   1.1329475e-03   1.5092382e-02
   1.3976917e-03   1.8735844e-02
   1.6639283e-03   2.2291883e-02
   1.9296053e-03   2.5634779e-02
   1.0910591e-03   1.2587207e-02
   9.7646316e-04   7.7576306e-03
   1.0100729e-03   3.3950903e-03
   1.1800828e-03   4.1481859e-03
   1.8771084e-03   2.8503156e-02
   1.5417840e-03   2.4531387e-02
   2.2511825e-06   5.4722080e-06
   2.5711802e-04   3.2972345e-03
   5.1618473e-04   6.8176289e-03
   7.7779421e-04   1.0456976e-02
   1.0424528e-03   1.4227952e-02
   1.3104144e-03   1.8023063e-02
   1.5816082e-03   2.1756302e-02
   1.5158107e-03   1.5363549e-02
   1.4282990e-03   1.0778795e-02
   1.4444464e-03   6.3569217e-03
   1.5622438e-03   3.9108335e-03
   8.3052284e-04   9.5400525e-03
   6.1167742e-04   7.3467573e-03
   3.9282922e-04   4.5923432e-03
   2.0801870e-04   1.4876809e-03
   2.3014496e-04   2.0570056e-03
   4.4168282e-04   5.7071763e-03
   6.9392574e-04   9.5611041e-03
   9.6146944e-04   1.3520833e-02
   1.2392919e-03   1.7535315e-02
   1.5256255e-03   2.1546041e-02
   1.8194955e-03   2.5442388e-02
   9.3122810e-04   1.1029399e-02
   1.3471602e-03   1.4733326e-02
   1.2072783e-03   1.3559119e-02
   9.9267742e-04   1.1789517e-02
   7.6382130e-04   9.2632292e-03
   5.2592582e-04   6.2552329e-03
   2.9182356e-04   2.8959385e-03
   1.6568462e-04   9.2586969e-04
   3.4782003e-04   4.7911125e-03
   6.1854975e-04   8.8977274e-03
   9.1037788e-04   1.3134740e-02
   4.6451889e-06   1.4238323e-06
   4.7744844e-04   5.2749059e-03
   9.4720508e-04   1.0295969e-02
   1.4072757e-03   1.4833933e-02
   1.8525992e-03   1.8172456e-02
   1.3592536e-03   1.6305589e-02
   1.1156923e-03   1.3948420e-02
   8.5620203e-04   1.1050992e-02
   5.8286554e-04   7.7062659e-03
   2.9701338e-04   3.9994361e-03
   1.9688045e-06   6.3022116e-06
   1.0250688e-06   8.1841313e-06
   3.5130887e-04   4.3514412e-03
   4.4924087e-04   1.3724343e-03
   4.1325412e-04   2.9420633e-03
   5.4467053e-04   8.3653103e-03
   8.0060001e-04   1.4608254e-02
   1.1125015e-03   2.1319435e-02
   1.4530752e-03   2.8326752e-02
   9.0041358e-04   1.7767675e-02
   4.5215217e-04   9.1151144e-03
   3.7500851e-07   2.8421840e-07
   8.9518229e-04   1.3478882e-02
   5.3443477e-04   7.5072239e-03
   2.8104887e-04   1.4612855e-03
   4.2767847e-04   4.6672899e-03
   6.4491007e-04   1.0230878e-02
   3.3713002e-04   5.7898398e-03
   5.1207234e-07   2.1939139e-06
   3.5446043e-04   6.4799656e-03
   7.2151844e-04   1.3433812e-02
   1.5742507e-03   3.2996765e-02
   1.1779638e-03   2.5117475e-02
   1.7814052e-03   2.5219023e-02
   1.4029041e-03   2.0184285e-02
   2.0008163e-03   2.9450669e-02
   6.6717105e-04   8.5957690e-03
   3.8603718e-04   2.3070848e-03
   4.1835373e-04   4.3884089e-03
   1.0772283e-03   1.8864467e-02
   7.8408722e-04   1.3980221e-02
   5.3546736e-04   8.0861134e-03
   4.6593751e-04   1.8337683e-03
   2.3350360e-03   4.6831530e-02
   4.8172292e-04   4.3776700e-03
   6.8294183e-04   9.7722994e-03
   9.9789217e-04   1.5176776e-02
   1.3465351e-03   2.0381251e-02
   1.7033978e-03   2.5126896e-02
   2.0506534e-03   2.8103892e-02
   3.7224530e-04   3.8677982e-03
   2.6044954e-04   2.7689212e-03
   5.7276316e-04   9.6124106e-03
   9.6392408e-04   1.6660899e-02
   1.3712669e-03   2.3810827e-02
   7.6657086e-04   1.0487085e-02
   3.8364833e-04   5.3418780e-03
   6.7158671e-06   8.5220854e-06
   3.8429308e-04   5.4275895e-03
   7.6728635e-04   1.0840410e-02
   1.1476404e-03   1.6071589e-02
   1.1902478e-03   1.7900059e-02
   7.9991326e-04   1.2462158e-02
   4.0280471e-04   6.4445667e-03
   2.1304486e-06   1.1176655e-05
   4.0805314e-04   6.7980925e-03
   1.6824019e-03   2.2997602e-02
   1.3236763e-03   1.8753081e-02
   9.7595337e-04   1.4153356e-02
   6.6210439e-04   9.2162560e-03
   4.6319863e-04   4.1197440e-03
   5.3256644e-04   1.8753314e-03
   8.0324961e-04   6.8607122e-03
   1.6911534e-03   2.4684229e-02
   1.3243875e-03   2.0682635e-02
   9.5163511e-04   1.5542873e-02
   5.9061503e-04   9.7469954e-03
   8.6102354e-04   1.1400070e-02
   1.1190355e-03   1.5017823e-02
   1.3815895e-03   1.8637102e-02
   1.6461118e-03   2.2179601e-02
   1.9109315e-03   2.5505023e-02
   1.0564654e-03   1.2726888e-02
   9.0924102e-04   7.8707168e-03
   9.1042813e-04   3.3302743e-03
   1.0598690e-03   3.8367269e-03
   1.8688562e-03   2.7627818e-02
   1.5265312e-03   2.4063253e-02
   2.1479357e-06   6.4449599e-06
   2.5421177e-04   3.2845759e-03
   5.1016995e-04   6.7903334e-03
   7.6882138e-04   1.0410754e-02
   1.0310198e-03   1.4165040e-02
   1.2972980e-03   1.7948192e-02
   1.5678326e-03   2.1673466e-02
   1.4561406e-03   1.5685418e-02
   1.3349843e-03   1.1084108e-02
   1.3168600e-03   6.5527483e-03
   1.4066420e-03   3.5949117e-03
   8.1748286e-04   9.5191518e-03
   6.0234641e-04   7.3149042e-03
   3.8773711e-04   4.5770992e-03
   2.0703848e-04   1.4876027e-03
   2.2839517e-04   2.0415597e-03
   4.3648954e-04   5.6778559e-03
   6.8631878e-04   9.5280765e-03
   9.5250918e-04   1.3489536e-02
   1.2300011e-03   1.7515858e-02
   1.5168752e-03   2.1540830e-02
   1.8119831e-03   2.5455173e-02
   9.3115427e-04   1.1078568e-02
   1.3453052e-03   1.4773229e-02
   1.1878848e-03   1.3579806e-02
   9.7915436e-04   1.1779548e-02
   7.5549314e-04   9.2610084e-03
   5.2196915e-04   6.2698668e-03
   2.9100865e-04   2.9218702e-03
   1.6415928e-04   9.0319225e-04
   3.4384519e-04   4.7769502e-03
   6.1383256e-04   8.8982538e-03
   9.0561253e-04   1.3153248e-02
   4.6510755e-06   1.7081860e-06
   4.7553050e-04   5.1854954e-03
   9.4349929e-04   1.0111960e-02
   1.4018413e-03   1.4536329e-02
   1.8452452e-03   1.7570180e-02
   1.3434457e-03   1.6354782e-02
   1.1052534e-03   1.3991910e-02
   8.4993698e-04   1.1103557e-02
   5.7961676e-04   7.7552637e-03
   2.9576987e-04   4.0232731e-03
   2.3759731e-06   6.8916074e-06
   5.8990717e-07   3.1089495e-06
   2.8758708e-04   6.3166173e-04
   2.4918214e-04   4.8405869e-04
   3.1354987e-04   3.8549517e-03
   5.2947079e-04   8.6386783e-03
   7.8882459e-04   1.3585678e-02
   1.0541835e-03   1.8288737e-02
   1.3097060e-03   2.2634854e-02
   8.9439477e-04   1.7342674e-02
   4.4906889e-04   8.9189769e-03
   4.0466370e-07   5.2699453e-07
   8.5443694e-04   1.2868278e-02
   4.9581624e-04   6.9692133e-03
   2.5074002e-04   1.0388512e-03
   4.2579530e-04   4.8934173e-03
   5.3754083e-04   8.3724523e-03
   2.7388196e-04   4.5587286e-03
   8.3288774e-07   2.4156183e-06
   2.6922149e-04   4.6368177e-03
   5.2460159e-04   9.0749460e-03
   1.5555470e-03   3.1976625e-02
   1.1609624e-03   2.4378254e-02
   1.7416535e-03   2.5172305e-02
   1.3651561e-03   2.0047504e-02
   1.9895994e-03   2.9277441e-02
   6.3091540e-04   8.4195743e-03
   3.4999201e-04   2.1184158e-03
   4.0408009e-04   4.5678271e-03
   1.0274300e-03   1.6463854e-02
   7.7144972e-04   1.2884316e-02
   5.1552845e-04   8.6830944e-03
   2.6389264e-04   4.4296374e-03
   1.0884182e-06   3.4250361e-06
   4.7905753e-04   4.4117164e-03
   6.7902314e-04   9.7846369e-03
   9.9207907e-04   1.5157219e-02
   1.3385799e-03   2.0313643e-02
   1.6931233e-03   2.4975333e-02
   2.0383349e-03   2.7687014e-02
   3.5363783e-04   3.8680399e-03
   2.5049263e-04   2.7961103e-03
   5.7172665e-04   9.6818705e-03
   9.6289265e-04   1.6769376e-02
   1.0180756e-03   1.7300354e-02
   7.6227790e-04   1.0456056e-02
   3.8143593e-04   5.3157149e-03
   6.5860807e-06   9.7991126e-06
   3.8206193e-04   5.4204290e-03
   7.6267943e-04   1.0800583e-02
   1.1405342e-03   1.5981802e-02
   1.1840299e-03   1.8042800e-02
   7.9552736e-04   1.2550599e-02
   4.0054369e-04   6.4877467e-03
   1.2973578e-06   5.2407770e-06
   4.0557039e-04   6.8295772e-03
   1.6726019e-03   2.3055095e-02
   1.3157239e-03   1.8789112e-02
   9.6996438e-04   1.4177892e-02
   6.5812503e-04   9.2408677e-03
   4.6097058e-04   4.1527221e-03
   5.3033186e-04   1.8288586e-03
   7.9920254e-04   6.7716814e-03
   1.6885137e-03   2.4956792e-02
   1.3222468e-03   2.0811214e-02
   9.5005438e-04   1.5621162e-02
   5.8821382e-04   9.7862375e-03
   8.5866448e-04   1.1435043e-02
   1.1160658e-03   1.5047591e-02
   1.3780340e-03   1.8648933e-02
   1.6420534e-03   2.2180381e-02
   1.9065710e-03   2.5515792e-02
   1.0508025e-03   1.2831641e-02
   9.0535935e-04   7.9750725e-03
   9.0726776e-04   3.4176627e-03
   1.0559155e-03   3.7141109e-03
   1.8648207e-03   2.7752452e-02
   1.5222158e-03   2.4112970e-02
   1.7152550e-06   3.2833516e-06
   2.5365216e-04   3.2960875e-03
   5.0900956e-04   6.8122032e-03
   7.6703251e-04   1.0430634e-02
   1.0285980e-03   1.4174590e-02
   1.2942741e-03   1.7955521e-02
   1.5642548e-03   2.1699902e-02
   1.4493398e-03   1.5911767e-02
   1.3300002e-03   1.1303412e-02
   1.3129402e-03   6.7617001e-03
   1.4025180e-03   3.6470813e-03
   8.1557667e-04   9.5953351e-03
   6.0092391e-04   7.3442266e-03
   3.8686866e-04   4.5895948e-03
   2.0686227e-04   1.4910196e-03
   2.2831063e-04   2.0519469e-03
   4.3573493e-04   5.6891760e-03
   6.8485861e-04   9.5328050e-03
   9.5033820e-04   1.3500243e-02
   1.2271166e-03   1.7542395e-02
   1.5133242e-03   2.1592807e-02
   1.8077539e-03   2.5538186e-02
   9.2780464e-04   1.1058288e-02
   1.3390151e-03   1.4793141e-02
   1.1852471e-03   1.3688796e-02
   9.7692500e-04   1.1813949e-02
   7.5374837e-04   9.2844890e-03
   5.2079714e-04   6.2865016e-03
   2.9047571e-04   2.9193266e-03
   1.6417346e-04   9.0678517e-04
   3.4318468e-04   4.7813272e-03
   6.1234902e-04   8.9133810e-03
   9.0326222e-04   1.3186905e-02
   4.6472745e-06   1.6032481e-06
   4.7227584e-04   5.1817849e-03
   9.3726988e-04   1.0125481e-02
   1.3930236e-03   1.4607759e-02
   1.8340425e-03   1.8045274e-02
   1.3403867e-03   1.6383234e-02
   1.1026196e-03   1.4028355e-02
   8.4780997e-04   1.1128527e-02
   5.7812006e-04   7.7627750e-03
   2.9501084e-04   4.0251518e-03
   1.6438202e-06   3.4858211e-06
   9.4121150e-07   3.8067499e-06
   2.4389409e-04   1.7178707e-03
   2.4783742e-04   5.7107466e-04
   2.8345303e-04   3.0137654e-03
   4.8081306e-04   7.2272331e-03
   7.2350292e-04   1.1477910e-02
   9.6880435e-04   1.5638047e-02
   1.2159750e-03   2.0335586e-02
   8.6413079e-04   1.7633470e-02
   4.3401142e-04   9.0534560e-03
   3.7786014e-07   3.9345314e-07
   5.6652975e-04   4.3527756e-03
   4.6663179e-04   5.1517315e-03
   2.3521808e-04   1.8018004e-03
   2.6987037e-04   2.0481099e-03
   4.6567985e-04   4.0512085e-03
   2.5108816e-04   3.6349450e-03
   1.8149404e-06   8.3771944e-06
   2.4519346e-04   3.8044551e-03
   4.7945468e-04   7.7907919e-03
   1.5510602e-03   3.2515213e-02
   1.1590708e-03   2.4724318e-02
   6.0503651e-04   6.6583169e-03
   3.5813323e-04   2.8657797e-03
   2.4079053e-04   1.1182180e-03
   3.5423983e-04   3.7017294e-03
   3.4931658e-04   1.8002545e-03
   3.0271541e-04   1.4707487e-03
   4.9881059e-04   5.5283804e-03
   6.8511776e-04   9.5125041e-03
   4.6808417e-04   6.9620079e-03
   2.4919853e-04   3.8219835e-03
   2.6735788e-06   1.4749600e-05
   3.9587532e-04   3.1330537e-03
   6.0251622e-04   8.0550284e-03
   9.1616239e-04   1.2465189e-02
   5.2033601e-04   7.1916832e-03
   2.4969755e-04   3.4406783e-03
   1.9907151e-06   7.5449824e-06
   1.8668388e-04   1.6330543e-03
   2.2953924e-04   1.2791578e-03
   4.0488685e-04   4.8908053e-03
   6.9370159e-04   9.6906039e-03
   9.2422721e-04   1.3481723e-02
   7.6139457e-04   1.0335972e-02
   3.8086046e-04   5.2411211e-03
   6.3732868e-06   8.2622259e-06
   3.8081743e-04   5.2767058e-03
   7.5890689e-04   1.0373468e-02
   8.4617716e-04   1.1866003e-02
   5.9646209e-04   8.3353973e-03
   3.6694160e-04   4.8095925e-03
   1.7602929e-04   1.8996065e-03
   3.0329039e-06   1.4899187e-05
   2.4780155e-04   3.2032148e-03
   1.6457787e-03   2.2227808e-02
   1.2836403e-03   1.7931069e-02
   9.2911980e-04   1.3276479e-02
   6.0185285e-04   8.2920026e-03
   3.8690335e-04   3.1700819e-03
   4.7825434e-04   2.5673641e-03
   1.4349596e-03   1.6634164e-02
   1.2070737e-03   1.6746458e-02
   9.6689218e-04   1.3526693e-02
   7.3477032e-04   1.0065542e-02
   5.1496406e-04   6.8049783e-03
   8.5803246e-04   1.1456696e-02
   1.1154681e-03   1.5057748e-02
   1.3776337e-03   1.8635975e-02
   1.6418675e-03   2.2101700e-02
   1.9061939e-03   2.5272257e-02
   9.2576931e-04   1.1201525e-02
   7.6254931e-04   6.2287775e-03
   7.7306602e-04   2.1163698e-03
   9.5303676e-04   5.2489974e-03
   1.5748660e-03   2.1763799e-02
   1.3367359e-03   1.8929789e-02
   2.0035167e-06   4.3943318e-06
   2.5310836e-04   3.3081014e-03
   5.0828940e-04   6.8301951e-03
   7.6643556e-04   1.0449576e-02
   1.0282624e-03   1.4179462e-02
   1.2940997e-03   1.7910782e-02
   1.5638299e-03   2.1535119e-02
   1.2615411e-03   1.3791896e-02
   1.1237882e-03   9.0041505e-03
   1.1068055e-03   4.4401276e-03
   1.2177300e-03   3.7049504e-03
   8.1397348e-04   9.6447073e-03
   6.0051243e-04   7.3867945e-03
   3.8707268e-04   4.6188892e-03
   2.0668319e-04   1.4992068e-03
   2.2718618e-04   2.0590601e-03
   4.3497588e-04   5.7083408e-03
   6.8454358e-04   9.5463859e-03
   9.5017683e-04   1.3472589e-02
   1.2265060e-03   1.7420126e-02
   1.5111905e-03   2.1267941e-02
   1.8023140e-03   2.4825404e-02
   9.2764888e-04   1.1194840e-02
   1.3382765e-03   1.5032748e-02
   1.1843585e-03   1.3768185e-02
   9.7701252e-04   1.1920074e-02
   7.5413513e-04   9.3599782e-03
   5.2094584e-04   6.3203859e-03
   2.8991211e-04   2.9209609e-03
   1.6296025e-04   9.1851570e-04
   3.4295352e-04   4.7940875e-03
   6.1213512e-04   8.8876735e-03
   9.0216833e-04   1.3080101e-02
   4.6400473e-06   1.5484524e-06
   4.7147725e-04   5.1517299e-03
   9.3582318e-04   1.0075108e-02
   1.3911550e-03   1.4569830e-02
   1.8320979e-03   1.8036330e-02
   1.3407548e-03   1.6558910e-02
   1.1030252e-03   1.4150861e-02
   8.4791686e-04   1.1185305e-02
   5.7790210e-04   7.7820446e-03
   2.9469631e-04   4.0216116e-03
   2.4220815e-06   4.9619497e-06
   1.1429152e-06   3.4098323e-06
   2.3633810e-04   1.7204361e-03
   2.4724305e-04   5.8638892e-04
   2.8269634e-04   2.8940505e-03
   4.7911790e-04   7.0515668e-03
   7.2098006e-04   1.1242135e-02
   9.6566309e-04   1.5444711e-02
   1.2133805e-03   2.0299311e-02
   8.5923184e-04   1.7572252e-02
   4.3151815e-04   9.0267972e-03
   4.3509181e-07   5.9701938e-07
   5.3750245e-04   3.4818979e-03
   4.4894821e-04   4.5569945e-03
   2.3366597e-04   1.7498231e-03
   2.6291959e-04   1.7890927e-03
   4.5586837e-04   3.0803562e-03
   2.4951269e-04   3.5476447e-03
   2.0645274e-06   9.8256547e-06
   2.4402068e-04   3.7135730e-03
   4.7780065e-04   7.7014318e-03
   1.5476929e-03   3.2420001e-02
   1.1576274e-03   2.4672516e-02
   5.9967277e-04   6.0938535e-03
   3.5760635e-04   2.7014241e-03
   2.3634886e-04   9.7426263e-04
   3.3498322e-04   3.0793877e-03
   3.3693484e-04   1.3787150e-03
   3.0236513e-04   1.3509489e-03
   4.8834597e-04   5.0432642e-03
   6.8006601e-04   9.0281750e-03
   4.6618669e-04   6.7295661e-03
   2.4886542e-04   3.7503896e-03
   2.6354153e-06   1.4845400e-05
   3.8806079e-04   2.6526569e-03
   5.1867103e-04   5.6831889e-03
   7.4019373e-04   7.7475830e-03
   4.9779036e-04   6.2344431e-03
   2.3850736e-04   3.0073627e-03
   1.8314093e-06   1.2533157e-05
   1.7317560e-04   1.3684373e-03
   2.2710385e-04   1.3668054e-03
   4.0126524e-04   4.6735891e-03
   6.8034968e-04   9.1509802e-03
   9.2014081e-04   1.2909052e-02
   4.4265269e-04   1.2339007e-03
   2.6437659e-04   2.0329651e-03
   6.7083462e-06   2.4439268e-05
   2.9137111e-04   3.1931085e-03
   5.9016817e-04   6.5153048e-03
   7.9483688e-04   9.5862902e-03
   5.6740826e-04   7.2520135e-03
   3.5348518e-04   4.2694110e-03
   1.7428600e-04   1.7836221e-03
   2.2864580e-06   1.8071475e-05
   2.4306818e-04   3.1279639e-03
   6.8589727e-04   6.2383614e-03
   3.9493261e-04   2.7757082e-03
   2.2994515e-04   7.7366270e-04
   3.5258678e-04   1.6892789e-03
   3.7211639e-04   2.1138062e-03
   4.4498172e-04   1.2884383e-03
   6.5062438e-04   4.1277732e-03
   9.1063920e-04   7.3177215e-03
   9.2414791e-04   1.1689983e-02
   7.1139038e-04   9.0599189e-03
   5.0384179e-04   6.3085292e-03
   8.0324486e-04   9.8655173e-03
   1.0256685e-03   1.1832176e-02
   6.7209153e-04   7.3500357e-03
   3.3712843e-04   3.7739313e-03
   4.5032870e-06   6.7266064e-06
   3.3407686e-04   3.5736365e-03
   6.4983165e-04   5.4920761e-03
   7.6861695e-04   2.7312009e-03
   8.8721333e-04   2.5978975e-03
   1.0759468e-03   5.1936362e-03
   1.2838771e-03   1.6228884e-02
   3.8188763e-06   8.6640284e-06
   2.4728296e-04   3.0684315e-03
   4.8759105e-04   6.0545723e-03
   7.1394519e-04   8.5094856e-03
   7.3207853e-04   7.7751112e-03
   4.2750945e-04   4.7136234e-03
   2.1910995e-04   1.0359296e-03
   3.8663158e-04   3.1970640e-03
   7.0130831e-04   7.0954649e-03
   1.0302791e-03   1.0063737e-02
   1.1939111e-03   3.6073388e-03
   7.8433612e-04   9.0302457e-03
   5.6327002e-04   6.7156730e-03
   3.4787055e-04   3.9733856e-03
   1.7964880e-04   1.0471123e-03
   2.2714149e-04   2.0579597e-03
   4.1472852e-04   4.8233863e-03
   6.0568498e-04   6.5817353e-03
   5.5213291e-04   4.4591033e-03
   4.1099827e-04   1.7027888e-03
   5.0815287e-04   2.7123264e-03
   7.7168834e-04   6.8105905e-03
   9.2603030e-04   1.1173092e-02
   1.3230620e-03   1.4807579e-02
   1.1116461e-03   1.2527101e-02
   8.9966871e-04   1.0599326e-02
   6.7962402e-04   8.0454318e-03
   4.5850164e-04   5.1717294e-03
   2.5267549e-04   2.1640042e-03
   1.6263675e-04   9.6071316e-04
   3.0534665e-04   3.5526782e-03
   4.8340822e-04   4.5507472e-03
   5.3992107e-04   9.8173535e-04
   4.6602348e-06   1.8384358e-06
   4.5254326e-04   5.1202680e-03
   8.9777116e-04   1.0011744e-02
   1.3332020e-03   1.4436743e-02
   1.7515731e-03   1.7770490e-02
   1.2271940e-03   1.4562452e-02
   9.9698435e-04   1.2170109e-02
   7.5646873e-04   9.3721359e-03
   5.0838667e-04   6.3063639e-03
   2.5517102e-04   3.1112384e-03
   3.7390172e-06   1.1410581e-05
   9.6371096e-07   2.1875965e-06
   2.3566086e-04   1.7032857e-03
   2.4719887e-04   5.5938556e-04
   2.8294867e-04   2.9045559e-03
   4.7960359e-04   7.0104221e-03
   7.2154036e-04   1.1133786e-02
   9.6640800e-04   1.5224721e-02
   1.2143261e-03   1.9996678e-02
   8.5191987e-04   1.7594767e-02
   4.2783320e-04   9.0371052e-03
   4.4435312e-07   9.8668398e-07
   5.3124318e-04   3.4473926e-03
   4.4553829e-04   4.5587175e-03
   2.3343160e-04   1.7661789e-03
   2.6189625e-04   1.7720212e-03
   4.5566909e-04   2.9717164e-03
   2.4954565e-04   3.5115640e-03
   1.6457726e-06   1.4292823e-05
   2.4407312e-04   3.6857744e-03
   4.7816858e-04   7.6041663e-03
   1.5423603e-03   3.2471403e-02
   1.1553721e-03   2.4710178e-02
   5.7260739e-04   6.0451839e-03
   3.3966468e-04   2.7287205e-03
   2.2877710e-04   9.1942387e-04
   3.3383610e-04   2.9891203e-03
   3.3500142e-04   1.4892748e-03
   3.0246481e-04   1.3068646e-03
   4.8708115e-04   4.9868235e-03
   6.8050913e-04   9.0075985e-03
   4.6669477e-04   6.6978781e-03
   2.4928415e-04   3.7008141e-03
   2.3366880e-06   1.7636847e-05
   3.5759691e-04   2.4189081e-03
   5.1091506e-04   5.5452153e-03
   7.3904945e-04   7.6554886e-03
   4.9311551e-04   6.2758029e-03
   2.3728706e-04   3.0367499e-03
   1.7203463e-06   1.1335527e-05
   1.7316271e-04   1.3171564e-03
   2.2662314e-04   1.2825541e-03
   4.0153703e-04   4.6059257e-03
   6.7962533e-04   9.1075000e-03
   9.2110602e-04   1.2879265e-02
   4.2212031e-04   1.0487560e-03
   2.5876383e-04   2.1688084e-03
   7.1620989e-06   2.1679630e-05
   2.8626203e-04   3.3084251e-03
   5.8135242e-04   6.7534681e-03
   7.9547852e-04   9.6482525e-03
   5.6802743e-04   7.2072838e-03
   3.5272575e-04   4.1804542e-03
   1.7299198e-04   1.6759209e-03
   3.4064423e-06   2.7503160e-05
   2.4360219e-04   3.0868470e-03
   5.7171213e-04   4.9767768e-03
   3.3032700e-04   2.0901461e-03
   2.2251667e-04   9.4524714e-04
   3.3806169e-04   1.4756792e-03
   3.3447030e-04   1.7089783e-03
   3.9394869e-04   1.4330247e-03
   6.0021451e-04   4.6417846e-03
   8.6461505e-04   8.0981789e-03
   9.2377155e-04   1.1503758e-02
   7.1009502e-04   8.8350093e-03
   5.0278354e-04   6.1029596e-03
   6.4252227e-04   6.0316710e-03
   8.1897746e-04   6.2343060e-03
   5.8736257e-04   6.0559373e-03
   2.9790245e-04   3.2559949e-03
   4.4822644e-06   8.5293670e-06
   2.9587258e-04   3.0825462e-03
   5.6764830e-04   4.1082693e-03
   6.7409202e-04   1.8907555e-03
   7.9040922e-04   2.9811302e-03
   9.8383525e-04   6.1739773e-03
   1.2818483e-03   1.5741588e-02
   3.6168651e-06   1.1744751e-05
   1.9006658e-04   1.6513746e-03
   3.8559166e-04   3.6263430e-03
   5.7571053e-04   5.2625931e-03
   6.5681768e-04   5.2239878e-03
   4.1013284e-04   4.2402211e-03
   2.1471230e-04   1.2114596e-03
   3.3131879e-04   2.4950540e-03
   6.0687341e-04   5.8748342e-03
   8.9510264e-04   7.7015434e-03
   1.0525058e-03   2.8474123e-03
   3.4200157e-04   1.0222105e-03
   2.7280634e-04   5.3781361e-04
   2.5203997e-04   1.0444077e-03
   1.7727398e-04   7.8500974e-04
   1.8792847e-04   1.0040686e-03
   3.3193931e-04   3.0031339e-03
   5.0171582e-04   4.3194781e-03
   5.3429649e-04   3.3221081e-03
   4.0645758e-04   2.0074514e-03
   4.5471474e-04   1.8409798e-03
   6.7145284e-04   5.4036259e-03
   5.4261321e-04   1.5325326e-03
   3.6375484e-04   1.4429657e-03
   2.0811357e-04   4.5125866e-04
   2.7150098e-04   1.7845973e-03
   4.3386467e-04   1.6490567e-03
   4.0809786e-04   2.8588013e-03
   2.5105179e-04   1.9252446e-03
   1.3739089e-04   4.0042007e-04
   2.5758463e-04   2.5524654e-03
   4.4369823e-04   3.7563966e-03
   5.3992924e-04   1.0451303e-03
   4.6399127e-06   4.6741252e-06
   2.6752359e-04   1.8646765e-03
   3.7138405e-04   1.0672827e-03
   2.2742099e-04   1.3545006e-03
   1.7694993e-06   3.6725750e-06
   2.4939809e-04   2.0187273e-03
   4.9572021e-04   3.7319569e-03
   6.4973151e-04   3.8158560e-03
   4.7633461e-04   4.8168652e-03
   2.4667260e-04   2.6462669e-03
   3.0928243e-06   1.4510535e-05


==> data/euler/test1/res_nonlinear.dat <==
   5.3524127e-06   1.5227731e-06
   1.1577451e-03   1.1283426e-03
   2.4080053e-03   2.2947970e-03
   3.9242216e-03   3.5696585e-03
   5.8176262e-03   5.0166437e-03
   8.0505648e-03   6.6948352e-03
   1.0585992e-02   8.5627759e-03
   1.3372987e-02   1.0607381e-02
   1.6535499e-02   1.2965507e-02
   1.9952892e-02   1.5519292e-02
   2.3596035e-02   1.8283048e-02
   2.2022219e-03   2.3031131e-03
   1.3288814e-03   1.3668294e-03
   3.3780085e-04   3.2395136e-04
   8.4699931e-04   8.5592100e-04
   2.0202221e-03   1.9901800e-03
   3.3109176e-03   3.1608060e-03
   4.8554893e-03   4.4029668e-03
   6.8011549e-03   5.8744948e-03
   9.1295918e-03   7.5875561e-03
   1.1796305e-02   9.5385681e-03
   1.4725056e-02   1.1700071e-02
   3.4540266e-03   3.7915087e-03
   3.0116143e-03   3.2496257e-03
   2.2894791e-03   2.4308003e-03
   1.4885987e-03   1.5637677e-03
   5.8671057e-04   5.9893136e-04
   6.0103163e-04   5.9787049e-04
   1.6878812e-03   1.6975313e-03
   2.9198773e-03   2.8571032e-03
   4.3026695e-03   4.0671165e-03
   5.9352956e-03   5.3686955e-03
   7.9665987e-03   6.8962913e-03
   3.9264996e-03   4.5542331e-03
   3.5941987e-03   4.1024444e-03
   3.2262870e-03   3.6299505e-03
   2.9054708e-03   3.2018855e-03
   2.4197483e-03   2.6136924e-03
   1.6117226e-03   1.7178399e-03
   7.6690622e-04   8.0947012e-04
   2.5159878e-04   2.3797854e-04
   1.3947011e-03   1.4208324e-03
   2.5860722e-03   2.5880678e-03
   3.8997748e-03   3.8030460e-03
   3.7855208e-03   4.6721084e-03
   3.7814108e-03   4.5624396e-03
   3.7187009e-03   4.3754855e-03
   3.4732969e-03   4.0185011e-03
   3.0977146e-03   3.5228353e-03
   2.6947196e-03   3.0179331e-03
   2.3613620e-03   2.6044467e-03
   1.8276520e-03   1.9726662e-03
   9.1777740e-04   9.8097108e-04
   1.5797996e-06   1.3622448e-06
   1.0518056e-03   1.1030462e-03
   2.9876858e-03   3.9944928e-03
   3.1632394e-03   4.1225384e-03
   3.3044590e-03   4.1706301e-03
   3.4266143e-03   4.1821286e-03
   3.3889552e-03   4.0463490e-03
   3.2960612e-03   3.8526872e-03
   3.0172788e-03   3.4726928e-03
   2.6006417e-03   2.9414136e-03
   2.1653764e-03   2.4069433e-03
   1.8300421e-03   2.0105191e-03
   1.2230634e-03   1.2959965e-03
   1.7186015e-03   2.4653775e-03
   2.1103532e-03   2.9670375e-03
   2.4392803e-03   3.3282703e-03
   2.6874366e-03   3.5484378e-03
   2.8377532e-03   3.6377974e-03
   2.9597080e-03   3.6757110e-03
   3.0748556e-03   3.6985418e-03
   3.0108985e-03   3.5584932e-03
   2.8941082e-03   3.3598765e-03
   2.5536921e-03   2.9163248e-03
   2.1134419e-03   2.3807962e-03
   2.8848794e-06   2.5103718e-06
   5.5938891e-04   8.6915343e-04
   1.0552455e-03   1.5734688e-03
   1.4719974e-03   2.1248755e-03
   1.8413440e-03   2.5618894e-03
   2.1664791e-03   2.8943076e-03
   2.3927922e-03   3.0893969e-03
   2.5249714e-03   3.1684928e-03
   2.6401010e-03   3.2206956e-03
   2.7534659e-03   3.2628774e-03
   2.6573298e-03   3.1179259e-03
   2.2008777e-03   3.3944713e-03
   1.4836079e-03   2.2129239e-03
   8.1271878e-04   1.1519563e-03
   2.4246220e-04   3.1298539e-04
   3.8258176e-04   6.3788395e-04
   8.4295977e-04   1.2519701e-03
   1.2337462e-03   1.7430858e-03
   1.6010119e-03   2.1598769e-03
   1.9185179e-03   2.4789102e-03
   2.1271578e-03   2.6697247e-03
   2.2413809e-03   2.7583734e-03
   4.8352355e-03   7.4623487e-03
   3.9260531e-03   6.0404585e-03
   3.0761589e-03   4.6974201e-03
   2.3027325e-03   3.4689087e-03
   1.6031971e-03   2.3553737e-03
   9.6421078e-04   1.3526838e-03
   4.1060713e-04   5.4091625e-04
   2.1476611e-04   3.6599091e-04
   6.3598197e-04   8.9884092e-04
   1.0261752e-03   1.3766757e-03
   1.3970987e-03   1.7964431e-03
   7.9741841e-03   1.2023223e-02
   6.8919746e-03   1.0478128e-02
   5.8287882e-03   8.9614682e-03
   4.8556798e-03   7.5066955e-03
   3.9380793e-03   6.0914397e-03
   3.1020998e-03   4.7742107e-03
   2.3600439e-03   3.5757898e-03
   1.6939611e-03   2.4891893e-03
   1.0871493e-03   1.5466333e-03
   5.2282522e-04   7.1897784e-04
   1.7410694e-06   2.2609969e-06
   4.9559198e-06   1.4620402e-06
   6.4567201e-04   5.7716627e-04
   1.1981167e-03   1.1449850e-03
   1.6297075e-03   1.6559660e-03
   2.0062268e-03   2.1290609e-03
   2.5613471e-03   2.5927421e-03
   2.6290537e-03   2.6363687e-03
   2.1985685e-03   2.2770897e-03
   1.7563528e-03   1.5862633e-03
   1.4245938e-03   8.8436844e-04
   4.0886847e-06   1.5216996e-06
   1.4089574e-03   1.4770524e-03
   7.9046845e-04   8.2684278e-04
   2.1571145e-04   2.2886146e-04
   4.5073831e-04   4.4995418e-04
   1.0109080e-03   9.5766848e-04
   1.4740126e-03   1.4338059e-03
   1.8164850e-03   1.7923687e-03
   2.0521605e-03   2.1817283e-03
   2.4966594e-03   2.5176573e-03
   2.5738028e-03   2.4919106e-03
   2.1006987e-03   2.0738367e-03
   2.5873094e-03   2.6547602e-03
   2.0374468e-03   2.1275566e-03
   1.4722570e-03   1.5411594e-03
   8.9850222e-04   9.5327266e-04
   3.4549058e-04   3.6363476e-04
   3.2043433e-04   2.9109683e-04
   8.1434003e-04   8.2719262e-04
   1.3004955e-03   1.2780111e-03
   1.6901325e-03   1.6570804e-03
   1.9698917e-03   1.9249825e-03
   2.1389832e-03   2.2420104e-03
   3.3667622e-03   3.4020967e-03
   2.9350770e-03   3.0604464e-03
   2.4936737e-03   2.6610484e-03
   2.0272476e-03   2.0949976e-03
   1.4994500e-03   1.5780348e-03
   9.6783579e-04   1.0241514e-03
   4.3562181e-04   4.6406156e-04
   1.7143450e-04   1.4791655e-04
   6.5331560e-04   6.5999998e-04
   1.1310998e-03   1.1589666e-03
   1.5680612e-03   1.5653935e-03
   3.7070944e-03   3.6360394e-03
   3.6119316e-03   3.4266289e-03
   3.3700468e-03   3.1483572e-03
   2.8597470e-03   2.8351277e-03
   2.3980845e-03   2.4948567e-03
   1.9630324e-03   2.1125053e-03
   1.5125616e-03   1.5684566e-03
   1.0156077e-03   1.0704466e-03
   5.1199769e-04   5.4432673e-04
   1.9850434e-06   1.7583002e-06
   5.1372461e-04   5.4460187e-04
   3.0272673e-03   3.2760996e-03
   3.1529032e-03   3.3193675e-03
   3.2414109e-03   3.2580288e-03
   3.2765696e-03   3.1194197e-03
   3.1749128e-03   2.9166366e-03
   2.9428130e-03   2.6565768e-03
   2.4092696e-03   2.3204273e-03
   1.9202659e-03   1.9751962e-03
   1.4842820e-03   1.6028468e-03
   1.0626840e-03   1.1051781e-03
   5.9718537e-04   6.2315580e-04
   1.7987177e-03   2.1046337e-03
   2.1585852e-03   2.4707169e-03
   2.4429130e-03   2.6953251e-03
   2.6353201e-03   2.8129165e-03
   2.7375319e-03   2.8338117e-03
   2.8308667e-03   2.7723109e-03
   2.8963465e-03   2.6575228e-03
   2.8116548e-03   2.4978157e-03
   2.6028833e-03   2.2768791e-03
   2.0496530e-03   1.8937756e-03
   1.5012248e-03   1.5454972e-03
   1.9568269e-06   1.6237304e-06
   5.9187560e-04   7.3016408e-04
   1.0973251e-03   1.3222895e-03
   1.5073009e-03   1.7812718e-03
   1.8345454e-03   2.0858651e-03
   2.0907780e-03   2.2712484e-03
   2.2665660e-03   2.3637052e-03
   2.3657106e-03   2.3860426e-03
   2.4917198e-03   2.3706227e-03
   2.6053651e-03   2.3258798e-03
   2.5375085e-03   2.2326403e-03
   2.2565805e-03   2.9132582e-03
   1.5206213e-03   1.8816864e-03
   8.3640807e-04   9.8485837e-04
   2.5338963e-04   3.0838579e-04
   3.9858023e-04   5.5880609e-04
   8.5888801e-04   1.0469128e-03
   1.2334411e-03   1.4360792e-03
   1.5317441e-03   1.6970209e-03
   1.7741552e-03   1.8654310e-03
   1.9502662e-03   1.9820873e-03
   2.0600271e-03   2.0585230e-03
   4.8946995e-03   6.3906716e-03
   4.0017776e-03   5.1678678e-03
   3.1708786e-03   3.9999844e-03
   2.3844239e-03   2.9264034e-03
   1.6572665e-03   1.9643696e-03
   9.9316734e-04   1.1320905e-03
   4.2914973e-04   4.7542681e-04
   2.1853908e-04   3.3519949e-04
   6.3106469e-04   7.3007898e-04
   9.8253302e-04   1.0813995e-03
   1.2673133e-03   1.3546921e-03
   7.8913832e-03   1.0162429e-02
   6.8760902e-03   8.8547601e-03
   5.8940787e-03   7.5743019e-03
   4.9522105e-03   6.3245618e-03
   4.0653516e-03   5.1164021e-03
   3.2402255e-03   3.9906878e-03
   2.4690879e-03   2.9601237e-03
   1.7578837e-03   2.0417834e-03
   1.1082546e-03   1.2544144e-03
   5.4886543e-04   5.7924038e-04
   2.4081824e-06   2.9443646e-06
   5.0897084e-06   2.4242752e-06
   5.2861865e-04   5.4762129e-04
   1.0116692e-03   1.0640239e-03
   1.3840974e-03   1.5184559e-03
   1.6201247e-03   1.8877650e-03
   1.9304127e-03   2.2281385e-03
   2.0808628e-03   2.3163858e-03
   2.0943620e-03   2.2039681e-03
   2.4358021e-03   2.0362620e-03
   1.3058039e-03   1.1575816e-03
   3.8857811e-06   2.2191348e-06
   1.0707645e-03   1.3247811e-03
   6.1135837e-04   7.4618751e-04
   1.9092712e-04   1.9483976e-04
   3.7890599e-04   4.1156532e-04
   8.3712659e-04   9.0289946e-04
   1.2494808e-03   1.3509427e-03
   1.5663241e-03   1.6945209e-03
   1.7359199e-03   1.9923104e-03
   2.0197516e-03   2.2281172e-03
   2.2025684e-03   2.2412541e-03
   2.2712094e-03   2.0729798e-03
   1.8819927e-03   2.3913641e-03
   1.5340067e-03   1.9183819e-03
   1.1432325e-03   1.4181364e-03
   7.1819101e-04   8.8441456e-04
   2.9075871e-04   3.4105346e-04
   3.1197008e-04   2.9541690e-04
   6.9239713e-04   7.8577352e-04
   1.0927090e-03   1.2266551e-03
   1.4513702e-03   1.5974892e-03
   1.7285185e-03   1.8674557e-03
   1.8924209e-03   2.1084885e-03
   2.2015514e-03   2.9714892e-03
   2.0644207e-03   2.6984035e-03
   1.8543688e-03   2.3624520e-03
   1.5596047e-03   1.9479045e-03
   1.1928444e-03   1.4677440e-03
   8.0368947e-04   9.7069204e-04
   3.7778936e-04   4.4532901e-04
   1.6535765e-04   1.4538477e-04
   6.1942462e-04   6.6819001e-04
   1.0099221e-03   1.1368435e-03
   1.3729756e-03   1.5416994e-03
   2.0096208e-03   2.9267025e-03
   2.0602708e-03   2.8885818e-03
   2.0440917e-03   2.7770640e-03
   1.9502489e-03   2.5667131e-03
   1.7821018e-03   2.2749761e-03
   1.5496234e-03   1.9233085e-03
   1.2474353e-03   1.5062489e-03
   8.5506959e-04   1.0183360e-03
   4.4748552e-04   5.2375297e-04
   4.2438787e-06   3.7719506e-06
   4.6543992e-04   5.3526232e-04
   1.4899549e-03   2.2813108e-03
   1.6616020e-03   2.4805935e-03
   1.7784314e-03   2.5927480e-03
   1.8497756e-03   2.6154066e-03
   1.8655930e-03   2.5477007e-03
   1.8222257e-03   2.4021877e-03
   1.7004062e-03   2.1669557e-03
   1.5010030e-03   1.8592650e-03
   1.2326434e-03   1.4927795e-03
   9.2466108e-04   1.0783314e-03
   5.3212325e-04   5.9330259e-04
   6.8236694e-04   1.1807999e-03
   9.2731247e-04   1.5199917e-03
   1.1752199e-03   1.8258507e-03
   1.4104540e-03   2.0779405e-03
   1.5550160e-03   2.2390443e-03
   1.6430166e-03   2.3160907e-03
   1.6880349e-03   2.3103835e-03
   1.6767533e-03   2.2179485e-03
   1.5922124e-03   2.0454748e-03
   1.4438523e-03   1.7914595e-03
   1.2333363e-03   1.4856218e-03
   1.5636881e-06   1.6550632e-06
   2.1046831e-04   3.6171976e-04
   4.2675824e-04   7.1208190e-04
   6.4861706e-04   1.0485776e-03
   8.7305893e-04   1.3632272e-03
   1.1054378e-03   1.6400596e-03
   1.3163380e-03   1.8646563e-03
   1.4299548e-03   2.0019315e-03
   1.4893604e-03   2.0605429e-03
   1.5219686e-03   2.0424695e-03
   1.5046119e-03   1.9381956e-03
   4.3003330e-04   8.6675278e-04
   3.4159305e-04   6.9540461e-04
   2.3732807e-04   4.7609218e-04
   1.6877082e-04   2.8063815e-04
   2.2596480e-04   3.2521814e-04
   3.9298484e-04   5.9232459e-04
   5.9353930e-04   8.9953248e-04
   7.9731272e-04   1.2035685e-03
   1.0011188e-03   1.4660206e-03
   1.1853463e-03   1.6788724e-03
   1.2897735e-03   1.8123240e-03
   4.4554061e-04   9.8125493e-04
   5.3010468e-04   1.1428398e-03
   5.4949368e-04   1.1781151e-03
   5.2385353e-04   1.0955495e-03
   4.5753523e-04   9.1613503e-04
   3.5729035e-04   6.7057228e-04
   2.3982499e-04   3.9985993e-04
   1.6584057e-04   2.2849032e-04
   2.9483893e-04   4.4594970e-04
   5.0260474e-04   7.8594408e-04
   7.1555803e-04   1.0977527e-03
   1.7548432e-07   1.9048507e-07
   2.9484153e-04   6.5530855e-04
   4.9901781e-04   1.1161270e-03
   6.3462655e-04   1.3956627e-03
   7.0847317e-04   1.5013013e-03
   7.1966605e-04   1.4718836e-03
   6.7694632e-04   1.3250098e-03
   5.7640448e-04   1.0769679e-03
   4.2889697e-04   7.6774634e-04
   2.3881588e-04   4.0385638e-04
   2.3892162e-06   2.8175925e-06
   4.9995283e-06   2.6269199e-06
   3.7887535e-04   3.2081505e-04
   4.4884565e-04   4.6996181e-04
   8.3476879e-04   6.9037474e-04
   1.1161213e-03   7.9447320e-04
   6.4845322e-04   5.4580858e-04
   3.3979809e-04   3.2858958e-04
   2.0289792e-04   1.6585997e-04
   1.0591773e-05   6.5847976e-06
   8.4045318e-05   8.9209033e-05
   4.0847205e-06   2.7900852e-06
   1.0741738e-03   9.4631324e-04
   5.8781114e-04   5.0580333e-04
   1.5123302e-04   1.5266761e-04
   4.0287496e-04   2.9550317e-04
   7.3167141e-04   5.3250034e-04
   6.6621331e-04   5.6295294e-04
   6.6702474e-04   5.7275805e-04
   8.0385797e-04   6.1523658e-04
   5.5939130e-04   4.8271208e-04
   7.6855071e-04   5.4466972e-04
   8.5858799e-04   6.4434121e-04
   1.6262225e-03   1.7771113e-03
   1.3521338e-03   1.3805450e-03
   1.0349283e-03   9.7620532e-04
   7.1815282e-04   5.9777488e-04
   2.7709647e-04   2.3738915e-04
   3.7754528e-04   2.7488875e-04
   7.3990181e-04   5.1824479e-04
   1.0582532e-03   7.1757117e-04
   9.8602583e-04   7.1102362e-04
   8.0123751e-04   6.5668858e-04
   8.2438919e-04   7.2457724e-04
   1.7684858e-03   2.2874880e-03
   1.6317486e-03   2.0134128e-03
   1.5035553e-03   1.7047650e-03
   1.3100108e-03   1.3656126e-03
   1.0225917e-03   1.0001692e-03
   7.0363086e-04   6.2867748e-04
   3.9633108e-04   2.9522815e-04
   1.7255176e-04   1.3775402e-04
   7.1709303e-04   4.7484313e-04
   1.1261080e-03   7.3646013e-04
   1.3939957e-03   9.2601116e-04
   1.7825843e-03   2.4689549e-03
   1.7542767e-03   2.3318716e-03
   1.6584238e-03   2.1382789e-03
   1.5653873e-03   1.9075835e-03
   1.3856890e-03   1.6262066e-03
   1.2298003e-03   1.3184081e-03
   1.0281578e-03   9.9862595e-04
   7.0631570e-04   6.5716391e-04
   3.5245365e-04   3.1411148e-04
   2.9805246e-06   3.4311290e-06
   4.9282748e-04   3.4171717e-04
   1.2516875e-03   1.9909534e-03
   1.4484449e-03   2.1421227e-03
   1.5951249e-03   2.1922388e-03
   1.6152572e-03   2.1254900e-03
   1.5600155e-03   1.9778074e-03
   1.4625653e-03   1.7766275e-03
   1.3910375e-03   1.5592538e-03
   1.1703127e-03   1.2756619e-03
   9.6024692e-04   9.7626485e-04
   7.3938580e-04   6.8845986e-04
   4.2315824e-04   3.7923020e-04
   6.1168050e-04   1.0817783e-03
   8.2027488e-04   1.3650106e-03
   1.0156214e-03   1.5863134e-03
   1.1724270e-03   1.7557450e-03
   1.3246386e-03   1.8608054e-03
   1.4493437e-03   1.8850337e-03
   1.4524151e-03   1.8055659e-03
   1.3742350e-03   1.6490628e-03
   1.2728432e-03   1.4528191e-03
   1.2552643e-03   1.2522428e-03
   1.0075621e-03   9.9908769e-04
   2.7092071e-06   2.9085516e-06
   1.9504553e-04   3.3896146e-04
   3.8636262e-04   6.5958492e-04
   5.8403762e-04   9.4698795e-04
   7.7221469e-04   1.1987757e-03
   9.5433610e-04   1.3856620e-03
   1.0860910e-03   1.5191391e-03
   1.1992769e-03   1.5973940e-03
   1.2965651e-03   1.6178818e-03
   1.2815384e-03   1.5390164e-03
   1.2058945e-03   1.3928765e-03
   3.8592600e-04   8.7830333e-04
   3.1357538e-04   6.7848169e-04
   2.4823990e-04   4.3160235e-04
   1.6180175e-04   2.5072162e-04
   2.1491288e-04   3.1016845e-04
   3.5904548e-04   5.4539128e-04
   5.3377497e-04   7.9438286e-04
   7.0071018e-04   1.0255260e-03
   8.6923232e-04   1.1922291e-03
   9.8232095e-04   1.3184691e-03
   1.0769870e-03   1.4043716e-03
   1.1269022e-03   1.0208503e-03
   1.1432804e-03   1.1294152e-03
   7.6973251e-04   1.0948481e-03
   4.9856280e-04   1.0679558e-03
   4.3126303e-04   8.7255742e-04
   3.4232068e-04   5.9536819e-04
   2.1230668e-04   3.5107203e-04
   1.5712948e-04   2.1905036e-04
   2.6588033e-04   3.9700071e-04
   4.4462336e-04   6.6499974e-04
   6.2337178e-04   8.9894260e-04
   2.1523654e-07   3.0297429e-07
   4.9277799e-04   6.1487521e-04
   8.9369661e-04   1.0420548e-03
   1.2369731e-03   1.3124013e-03
   1.2762354e-03   1.3984005e-03
   9.0217614e-04   1.3330601e-03
   6.2705557e-04   1.2527825e-03
   5.2757336e-04   9.9737963e-04
   3.9570549e-04   6.7047950e-04
   2.0845384e-04   3.4508066e-04
   4.1168747e-06   3.9442843e-06
   5.1726675e-06   3.1825009e-06
   2.5968097e-04   2.0234153e-04
   3.7396652e-04   3.3071055e-04
   1.0190810e-03   6.2938863e-04
   2.0956222e-03   1.1072116e-03
   1.5929971e-03   8.5395149e-04
   4.0863784e-04   3.0825011e-04
   2.7141990e-04   1.6983343e-04
   1.0508074e-05   6.2661148e-06
   4.5997741e-04   2.2011408e-04
   3.9959056e-06   2.1070145e-06
   9.4104448e-04   5.6550727e-04
   4.7627858e-04   3.1444566e-04
   1.8734754e-04   1.4183005e-04
   4.5984345e-04   2.7666186e-04
   6.9283519e-04   4.2343597e-04
   5.5772028e-04   4.3713088e-04
   6.5831212e-04   5.2610837e-04
   1.4958693e-03   8.6959794e-04
   1.0429710e-03   6.7211764e-04
   6.6540380e-04   5.0495681e-04
   1.1526982e-03   7.2132437e-04
   8.0903967e-04   6.5072286e-04
   9.6424587e-04   6.5533711e-04
   8.5993203e-04   5.5549728e-04
   6.6408785e-04   4.0174871e-04
   2.0617765e-04   1.8468975e-04
   5.5256559e-04   3.2198124e-04
   9.1642200e-04   5.2720478e-04
   1.1586792e-03   6.7325278e-04
   1.0222234e-03   6.6959909e-04
   7.8303652e-04   6.6329437e-04
   1.0895587e-03   8.4900628e-04
   3.6090773e-04   4.1186827e-04
   4.5648692e-04   5.3878223e-04
   5.4211835e-04   5.9413831e-04
   6.9721341e-04   6.0624449e-04
   7.7996692e-04   5.6080505e-04
   6.3148114e-04   4.1675496e-04
   3.7824623e-04   2.2798365e-04
   3.1646214e-04   1.9470377e-04
   9.9923659e-04   5.4348733e-04
   1.4498713e-03   8.0181091e-04
   1.6587049e-03   9.6077796e-04
   1.3057403e-06   1.4507865e-06
   1.6397867e-04   2.3624349e-04
   3.4356665e-04   4.4073615e-04
   4.5462782e-04   5.7382362e-04
   5.2945912e-04   6.4638993e-04
   5.4799786e-04   6.3145608e-04
   6.1652388e-04   5.6891505e-04
   5.8267809e-04   4.4980209e-04
   3.4702367e-04   2.4828806e-04
   2.3657052e-06   2.0336790e-06
   7.4704983e-04   4.0700919e-04
   2.8565699e-04   4.1484627e-04
   2.1555751e-04   2.1796270e-04
   2.5536316e-04   1.9933379e-04
   2.2123782e-04   3.0208460e-04
   3.4906995e-04   4.8081594e-04
   5.1659843e-04   6.5071522e-04
   5.8896378e-04   7.2532805e-04
   6.0993478e-04   7.3437976e-04
   5.5089995e-04   6.4042878e-04
   5.2400796e-04   5.1243224e-04
   3.8906558e-04   3.3296909e-04
   2.5148152e-04   4.2918447e-04
   2.7020472e-04   4.3052661e-04
   2.9338925e-04   3.6955997e-04
   2.5672351e-04   2.5106956e-04
   2.7147674e-04   2.5549135e-04
   3.8805237e-04   4.2731765e-04
   4.1494981e-04   5.6179355e-04
   5.2721629e-04   7.1058864e-04
   6.8017598e-04   8.2666144e-04
   7.2595110e-04   8.3347347e-04
   7.0349067e-04   7.9842933e-04
   2.8271843e-06   1.9132621e-06
   1.1972965e-04   1.9663524e-04
   1.8928009e-04   3.1192811e-04
   2.3932669e-04   3.3946753e-04
   2.5304348e-04   2.9939585e-04
   2.9337177e-04   2.5401576e-04
   3.1337366e-04   3.0002955e-04
   3.8956538e-04   4.7729342e-04
   5.3180242e-04   6.7729171e-04
   6.0580534e-04   8.0600466e-04
   7.1196372e-04   9.2165350e-04
   2.8277572e-04   6.6617749e-04
   2.2024880e-04   4.5187577e-04
   1.8331696e-04   2.8292126e-04
   1.7141485e-04   2.4346241e-04
   1.9083369e-04   2.6045225e-04
   1.9274347e-04   2.5714941e-04
   2.1539361e-04   2.3007638e-04
   2.5442370e-04   2.3124350e-04
   3.5733443e-04   3.6143079e-04
   4.5174833e-04   5.6233354e-04
   5.6912319e-04   7.7614073e-04
   5.4407970e-04   9.9428759e-04
   5.6814104e-04   1.0580489e-03
   4.8800930e-04   9.5102124e-04
   4.4898999e-04   8.0642848e-04
   3.5012046e-04   5.9427044e-04
   2.7410287e-04   4.1865857e-04
   2.1796077e-04   3.1054610e-04
   1.5385420e-04   2.0845672e-04
   1.2528646e-04   1.3112041e-04
   2.1204903e-04   2.1914147e-04
   3.5946151e-04   4.2945849e-04
   3.4085939e-07   4.2295898e-07
   3.0019562e-04   6.0152973e-04
   5.9360716e-04   1.0609133e-03
   8.2833355e-04   1.3325298e-03
   8.3512724e-04   1.3298504e-03
   6.8295238e-04   1.1409523e-03
   5.8272844e-04   9.2828052e-04
   4.1116703e-04   6.5170268e-04
   2.7318966e-04   4.2095531e-04
   1.5198107e-04   2.2206164e-04
   2.6844940e-06   3.9150265e-06
   5.2049556e-06   3.2536339e-06
   1.3667842e-04   8.8462827e-05
   1.3049500e-04   7.2244200e-05
   9.2287415e-05   6.4918573e-05
   7.2102871e-06   3.6425225e-06
   2.6514255e-04   1.3997837e-04
   3.9182931e-04   2.0184040e-04
   2.7230953e-04   1.4008807e-04
   1.0442636e-05   5.8044725e-06
   8.5306913e-05   7.0909355e-05
   3.8347285e-06   1.9548367e-06
   4.1283723e-04   2.3931623e-04
   2.4127844e-04   1.5601250e-04
   1.3665751e-04   1.1177625e-04
   1.9040746e-04   1.3953763e-04
   2.8934821e-04   1.7185768e-04
   3.0415759e-04   2.0290018e-04
   3.0734218e-04   2.3908192e-04
   3.4399063e-04   2.9561061e-04
   4.8349136e-04   3.9015854e-04
   6.0223419e-04   4.7163351e-04
   5.6494198e-04   5.4258947e-04
   7.0346935e-04   4.3760228e-04
   7.0786095e-04   4.0651474e-04
   5.6122194e-04   3.2013760e-04
   3.2188473e-04   2.2012155e-04
   1.9364671e-04   1.6495103e-04
   2.2288823e-04   1.6808248e-04
   3.4552208e-04   2.2907900e-04
   4.7350329e-04   3.1592155e-04
   5.5220716e-04   4.1925627e-04
   6.1243754e-04   5.2827785e-04
   6.7313557e-04   6.5965992e-04
   3.2556199e-04   3.1010357e-04
   4.1194866e-04   3.9708533e-04
   5.6485248e-04   4.4655188e-04
   6.3065164e-04   4.4725358e-04
   6.4715802e-04   4.0476283e-04
   5.0604017e-04   2.9949610e-04
   2.0873763e-04   1.6443507e-04
   1.3838466e-04   1.0574789e-04
   3.5177019e-04   2.3107491e-04
   5.3627373e-04   3.8307136e-04
   6.7777124e-04   5.4801356e-04
   2.3790489e-06   2.8044879e-06
   1.5590059e-04   2.1320160e-04
   2.9675372e-04   3.6248675e-04
   4.1741652e-04   4.7447196e-04
   4.8969342e-04   5.2530640e-04
   5.5520121e-04   5.1561601e-04
   5.8207434e-04   4.7147297e-04
   5.6772527e-04   3.8315106e-04
   3.8731401e-04   2.3215467e-04
   2.2507400e-06   2.5584028e-06
   2.4899398e-04   2.0798023e-04
   3.5721993e-04   3.4775811e-04
   3.5377534e-04   2.4397542e-04
   2.6146164e-04   1.9901735e-04
   2.2919172e-04   2.9998705e-04
   3.4231543e-04   4.5145722e-04
   4.5821466e-04   5.6897953e-04
   5.5081949e-04   6.2747914e-04
   5.8029745e-04   6.2884329e-04
   5.4510734e-04   5.5841546e-04
   5.2018923e-04   4.7208882e-04
   5.0138170e-04   3.5373091e-04
   2.5408365e-04   4.4673619e-04
   2.5810855e-04   4.0139211e-04
   3.0854496e-04   3.0957794e-04
   3.9299267e-04   2.8093768e-04
   4.5098362e-04   3.4536198e-04
   4.2820623e-04   4.3598703e-04
   4.3023063e-04   5.4757379e-04
   5.2448992e-04   6.6691965e-04
   6.1710434e-04   7.3669770e-04
   6.8163183e-04   7.2761533e-04
   6.7508596e-04   7.0273267e-04
   2.1873213e-06   2.5045527e-06
   1.0759407e-04   2.0762964e-04
   1.8183519e-04   3.1458668e-04
   2.3076804e-04   3.3853055e-04
   2.4252627e-04   2.7519266e-04
   3.2443761e-04   2.5912843e-04
   4.6875182e-04   3.8973145e-04
   5.7594798e-04   5.4558451e-04
   6.0415341e-04   6.7345218e-04
   6.2681250e-04   7.6519174e-04
   7.1143894e-04   8.5655098e-04
   3.4138798e-04   7.1731823e-04
   2.1546032e-04   4.5526060e-04
   1.7833269e-04   2.7474418e-04
   1.6685852e-04   2.5549029e-04
   1.7497850e-04   2.6673757e-04
   1.8916284e-04   2.5585125e-04
   2.0927567e-04   2.1882613e-04
   2.4533549e-04   2.1876749e-04
   3.8270701e-04   3.7735236e-04
   5.9091857e-04   5.9626472e-04
   7.3997810e-04   7.8872120e-04
   3.4269511e-04   8.2159260e-04
   4.0239259e-04   9.2063349e-04
   4.9502447e-04   9.2797742e-04
   4.8020133e-04   8.0856423e-04
   3.4256744e-04   5.7170476e-04
   2.7100414e-04   4.0357371e-04
   2.1450052e-04   3.1272784e-04
   1.4341487e-04   2.0836421e-04
   1.2049676e-04   1.2462486e-04
   2.1493422e-04   2.1869894e-04
   3.4661784e-04   4.1641848e-04
   3.1766115e-07   2.7069725e-07
   2.6703569e-04   5.3863039e-04
   4.2682614e-04   8.7453722e-04
   5.1299292e-04   1.0274919e-03
   5.7317352e-04   1.0862678e-03
   6.3385433e-04   1.0582611e-03
   5.7929594e-04   8.9822127e-04
   3.9581701e-04   6.2716444e-04
   2.7035478e-04   4.0520833e-04
   1.5029889e-04   2.2286210e-04
   3.2685824e-06   3.2863435e-06
   5.0087443e-06   2.7157702e-06
   8.7412382e-05   7.2972750e-05
   1.1860245e-04   7.8738082e-05
   9.3766888e-05   6.4952330e-05
   7.5954710e-06   3.4828032e-06
   8.6695082e-05   7.7893952e-05
   1.4496129e-04   1.0298025e-04
   1.1746939e-04   7.1940501e-05
   1.0281586e-05   5.1122481e-06
   1.3837509e-04   7.4128539e-05
   3.6842920e-06   2.2300277e-06
   3.4977468e-04   2.4192704e-04
   2.1899692e-04   1.5603305e-04
   1.2959769e-04   1.0318822e-04
   2.0276799e-04   1.2616255e-04
   2.5900712e-04   1.4090510e-04
   2.7894758e-04   1.6827683e-04
   2.9357576e-04   2.0886393e-04
   3.2201820e-04   2.6499904e-04
   3.8139273e-04   3.3870616e-04
   4.3142087e-04   4.0281092e-04
   4.9855085e-04   4.9633430e-04
   5.4277663e-04   4.1480657e-04
   4.9188295e-04   3.6896146e-04
   3.8497206e-04   2.9932476e-04
   2.7190124e-04   2.2346127e-04
   1.7797179e-04   1.6018127e-04
   1.9309985e-04   1.3246872e-04
   3.2661339e-04   1.8414444e-04
   4.2597466e-04   2.5413414e-04
   4.9825119e-04   3.5510128e-04
   5.7026637e-04   4.6450661e-04
   6.3286197e-04   6.0221052e-04
   3.2964705e-04   3.1443515e-04
   4.0739398e-04   3.8003081e-04
   4.6250237e-04   4.1042179e-04
   4.9371108e-04   4.0560201e-04
   4.3542537e-04   3.5601091e-04
   3.1954961e-04   2.7468705e-04
   1.8074052e-04   1.7032537e-04
   1.2594415e-04   9.0967340e-05
   2.8245717e-04   1.6703370e-04
   4.8340409e-04   3.1504326e-04
   6.2082737e-04   4.6675354e-04
   2.0726212e-06   2.2320169e-06
   1.7037616e-04   1.9594396e-04
   3.2479140e-04   3.4118767e-04
   3.7572830e-04   3.8099744e-04
   4.3794059e-04   4.1439831e-04
   4.6004113e-04   4.1422696e-04
   4.5437592e-04   3.7760892e-04
   3.6022754e-04   2.8779447e-04
   1.9403245e-04   1.5722639e-04
   2.2055585e-06   2.5878539e-06
   2.1437248e-04   1.7421642e-04
   2.5528462e-04   3.5406890e-04
   1.7760928e-04   2.2600290e-04
   1.0893064e-04   1.2586270e-04
   1.3034997e-04   1.8019253e-04
   2.7427315e-04   3.1537533e-04
   4.0106183e-04   4.0888136e-04
   4.1596752e-04   4.0217455e-04
   4.4130023e-04   3.8531466e-04
   4.2274649e-04   3.4021581e-04
   3.8809983e-04   2.7788784e-04
   2.8963313e-04   1.8757598e-04
   2.4641319e-04   4.0458216e-04
   2.5491848e-04   3.8653588e-04
   2.5060575e-04   3.3095813e-04
   2.1348268e-04   2.5043500e-04
   1.7340866e-04   1.9264089e-04
   1.5604945e-04   1.9032205e-04
   1.9433874e-04   2.5206882e-04
   3.1288387e-04   3.3020019e-04
   4.0743876e-04   3.6387685e-04
   4.1462761e-04   3.3618234e-04
   4.3529354e-04   3.1124691e-04
   2.1066781e-06   2.7656006e-06
   1.2791127e-04   1.7805206e-04
   1.7066209e-04   2.6847330e-04
   2.2674496e-04   3.0920687e-04
   2.3788069e-04   2.9543260e-04
   2.2574761e-04   2.4554027e-04
   1.8501939e-04   1.8782423e-04
   1.3574367e-04   1.5484934e-04
   1.2205570e-04   1.5277778e-04
   1.8989931e-04   2.0558689e-04
   3.1999830e-04   2.5669312e-04
   2.8550236e-04   6.1107280e-04
   2.2083806e-04   4.4116803e-04
   1.6555922e-04   2.9222293e-04
   1.2972236e-04   1.9825951e-04
   1.7252280e-04   2.1432840e-04
   1.7484268e-04   2.1994227e-04
   2.0997882e-04   2.2789015e-04
   1.9977807e-04   2.1206671e-04
   1.7589220e-04   1.5721319e-04
   1.0950000e-04   8.6452922e-05
   1.1377676e-06   1.1293874e-06
   3.6742287e-04   7.7319628e-04
   4.2871833e-04   8.9881574e-04
   4.7028901e-04   8.8690708e-04
   3.7511841e-04   7.2246374e-04
   2.9857758e-04   5.4801668e-04
   2.2442438e-04   3.7656105e-04
   1.5776892e-04   2.3261350e-04
   1.3561198e-04   1.7007414e-04
   1.2665152e-04   1.3053609e-04
   1.8536548e-04   1.8194721e-04
   1.6834626e-04   1.7167304e-04
   3.7038108e-07   2.9222117e-07
   2.7786756e-04   5.2823485e-04
   4.4790758e-04   8.5326457e-04
   5.4544542e-04   1.0017226e-03
   5.2604549e-04   1.0599432e-03
   5.2496462e-04   9.9261970e-04
   4.1444900e-04   7.7422415e-04
   3.1660993e-04   5.4894400e-04
   2.1816208e-04   3.3976216e-04
   1.4135501e-04   1.5304690e-04
   2.5739468e-06   2.5596758e-06
   5.2656959e-06   2.6442164e-06
   8.6975831e-05   7.4408885e-05
   1.5408600e-04   1.0575518e-04
   1.0228836e-04   6.8168620e-05
   7.4310912e-06   3.6186185e-06
   1.3673184e-04   1.0181044e-04
   1.3850945e-04   9.3119264e-05
   1.0020474e-04   7.2638292e-05
   1.0851543e-05   6.6889998e-06
   2.5344991e-04   1.1229733e-04
   3.9726699e-06   2.6670641e-06
   3.1223127e-04   2.9798983e-04
   2.0585913e-04   1.9282857e-04
   1.3582505e-04   1.1113867e-04
   1.8893130e-04   1.5487854e-04
   2.0689641e-04   1.7209247e-04
   2.2897792e-04   1.8237740e-04
   1.5537073e-04   1.5237758e-04
   8.6046518e-05   1.0064762e-04
   1.5379636e-04   1.0963585e-04
   1.8183148e-04   1.1057287e-04
   2.2434768e-04   2.2182150e-04
   4.4599973e-04   4.5812167e-04
   4.0374143e-04   4.1574428e-04
   3.3252214e-04   3.4173194e-04
   2.4351212e-04   2.4693936e-04
   1.7522754e-04   1.6375700e-04
   1.8560146e-04   1.5450732e-04
   2.4157109e-04   2.1128387e-04
   2.4653291e-04   2.2935357e-04
   2.4080852e-04   2.1674312e-04
   1.5219683e-04   1.5279009e-04
   7.0548720e-06   3.3437978e-06
   3.3023119e-04   3.3144397e-04
   4.0364411e-04   4.0058062e-04
   4.3644203e-04   4.2845413e-04
   4.2303623e-04   4.3426656e-04
   3.7904709e-04   3.9292782e-04
   2.8585142e-04   2.8998380e-04
   1.7113673e-04   1.6716320e-04
   1.1994595e-04   9.1630138e-05
   1.9428265e-04   1.6527505e-04
   2.7836358e-04   2.4233854e-04
   2.7823222e-04   2.3313623e-04
   2.6999563e-06   3.4965365e-06
   1.5854918e-04   1.5096956e-04
   2.8858627e-04   2.8405343e-04
   3.8873785e-04   3.9352719e-04
   4.3330252e-04   4.2511988e-04
   4.3587524e-04   4.1351195e-04
   3.9971983e-04   3.8334636e-04
   3.1250818e-04   3.0080238e-04
   1.6814106e-04   1.5338364e-04
   3.2571334e-06   3.4464730e-06
   1.4990514e-04   1.2917480e-04
   2.6860494e-04   3.2277134e-04
   1.7608979e-04   2.0232350e-04
   1.0532608e-04   1.1778123e-04
   1.3764748e-04   1.8139293e-04
   2.4580458e-04   2.6793134e-04
   3.5526652e-04   3.4356619e-04
   4.3261178e-04   4.1145262e-04
   4.3327568e-04   3.8281162e-04
   3.9312984e-04   3.2691863e-04
   3.3805294e-04   2.6496987e-04
   2.4529757e-04   1.9193793e-04
   2.3501167e-04   3.8363902e-04
   2.5570880e-04   3.7447203e-04
   2.5082114e-04   3.1549169e-04
   2.5273649e-04   2.6342598e-04
   1.7153030e-04   1.8891354e-04
   1.5356554e-04   1.9228326e-04
   2.0712169e-04   2.4905792e-04
   2.8620000e-04   2.7989261e-04
   3.6535216e-04   3.0719243e-04
   4.1918200e-04   3.4891480e-04
   4.1692843e-04   2.9864836e-04
   2.7748776e-06   2.0001056e-06
   1.0256647e-04   1.6674332e-04
   1.7471852e-04   2.6208086e-04
   2.2294024e-04   2.9807036e-04
   2.3795930e-04   2.8638411e-04
   2.3139761e-04   2.4636046e-04
   2.3489289e-04   2.3043409e-04
   1.3374659e-04   1.5322787e-04
   1.2279087e-04   1.5258664e-04
   1.9763583e-04   2.0273509e-04
   2.9198603e-04   2.2207400e-04
   2.8958720e-04   5.5961779e-04
   2.4233458e-04   4.0836924e-04
   1.7910420e-04   2.7912967e-04
   1.5267326e-04   2.0726824e-04
   1.5481626e-04   1.9169171e-04
   1.7919440e-04   2.1450591e-04
   2.0440652e-04   2.2405658e-04
   2.0084007e-04   2.0850597e-04
   1.7289710e-04   1.6127069e-04
   1.5816994e-04   1.2649273e-04
   1.8037376e-06   1.6859494e-06
   3.4633145e-04   7.6261272e-04
   4.1621209e-04   8.4112831e-04
   4.3570436e-04   8.1212985e-04
   3.9226653e-04   6.9912629e-04
   3.2221683e-04   5.4146387e-04
   2.5281721e-04   3.9320449e-04
   1.9130786e-04   2.6879557e-04
   1.2499808e-04   1.5829575e-04
   1.1775187e-04   1.2938467e-04
   1.5035379e-04   1.6712143e-04
   1.7465121e-04   1.8100289e-04
   6.1031459e-07   6.0550530e-07
   2.7871014e-04   5.4633933e-04
   4.3659679e-04   8.9481828e-04
   5.2676540e-04   1.0649784e-03
   5.5896967e-04   1.0810588e-03
   5.2597592e-04   9.8654388e-04
   4.5324919e-04   8.0981909e-04
   3.4757731e-04   5.8434008e-04
   2.4625834e-04   3.8627800e-04
   1.3638292e-04   1.9551209e-04
   4.7109877e-06   3.3727679e-06
   4.8183519e-06   2.4555393e-06
   8.5554756e-05   7.1766840e-05
   1.1915944e-04   7.6500059e-05
   8.9294843e-05   6.5240892e-05
   6.9060552e-06   3.7592993e-06
   9.2270809e-05   7.0324631e-05
   1.2503809e-04   8.4463833e-05
   1.0330751e-04   7.3635080e-05
   1.0811543e-05   5.8260400e-06
   8.0391439e-05   5.6966897e-05
   3.8851134e-06   3.1272955e-06
   2.8785273e-04   2.5435013e-04
   1.9134767e-04   1.6878047e-04
   1.3039845e-04   1.0254882e-04
   1.5222390e-04   1.2352875e-04
   1.8490231e-04   1.4785422e-04
   1.8018416e-04   1.4488847e-04
   1.3156287e-04   1.3553635e-04
   7.2136290e-05   1.0028854e-04
   1.1950145e-04   8.3397803e-05
   1.8428603e-04   1.3120423e-04
   2.4144911e-04   2.5516433e-04
   4.2209925e-04   3.6389898e-04
   3.9058013e-04   3.4313372e-04
   3.4816608e-04   3.2167153e-04
   2.5523128e-04   2.4520216e-04
   1.8338525e-04   1.6961758e-04
   1.7214702e-04   1.2662043e-04
   2.0159116e-04   1.6186315e-04
   2.2962383e-04   2.0735619e-04
   2.1577693e-04   1.9790449e-04
   1.4424972e-04   1.4711562e-04
   6.0732167e-06   3.1899290e-06
   3.0537574e-04   2.7268669e-04
   3.6716973e-04   3.1539827e-04
   4.0246449e-04   3.4284627e-04
   4.1445298e-04   3.6335029e-04
   3.6720234e-04   3.3570383e-04
   2.9747494e-04   2.8355349e-04
   1.7200781e-04   1.6996284e-04
   1.1945168e-04   9.2994088e-05
   2.0706636e-04   1.6155096e-04
   2.5856825e-04   2.1529877e-04
   2.7411181e-04   2.2411791e-04
   3.9048217e-06   3.6073669e-06
   1.2578107e-04   1.2938391e-04
   2.5199619e-04   2.3976431e-04
   3.5769001e-04   3.2550463e-04
   3.9137192e-04   3.3428248e-04
   4.0303520e-04   3.4033647e-04
   3.8124926e-04   3.2175890e-04
   2.9429968e-04   2.5298951e-04
   1.7378201e-04   1.4898032e-04
   2.6434004e-06   2.5942600e-06
   1.5793039e-04   1.3557591e-04
   2.1672492e-04   2.2535468e-04
   1.6132878e-04   1.6861647e-04
   1.1479140e-04   1.3830496e-04
   1.1647923e-04   1.4548204e-04
   2.0495697e-04   2.0870024e-04
   3.1042426e-04   2.9207884e-04
   3.8805477e-04   3.4207581e-04
   3.8917160e-04   3.0904068e-04
   3.6592783e-04   2.7420973e-04
   3.1805834e-04   2.1929573e-04
   2.3034519e-04   1.6209519e-04
   1.9159402e-04   2.1358351e-04
   2.1652571e-04   2.4894142e-04
   2.2142384e-04   2.5695071e-04
   2.0632795e-04   2.4271928e-04
   1.6190445e-04   1.9734036e-04
   1.5421243e-04   1.9301784e-04
   1.6752240e-04   1.8843204e-04
   2.3458390e-04   2.1695297e-04
   3.1747392e-04   2.6088187e-04
   3.8145422e-04   2.9806977e-04
   3.9121791e-04   2.8245670e-04
   2.7466674e-06   2.3608723e-06
   9.6662247e-05   1.3572225e-04
   1.5878700e-04   2.0463899e-04
   2.0411016e-04   2.4981151e-04
   2.1546314e-04   2.5826902e-04
   2.1202592e-04   2.4996824e-04
   1.8668546e-04   2.2218003e-04
   1.2590994e-04   1.5572498e-04
   1.1728701e-04   1.3616050e-04
   1.6179574e-04   1.4994671e-04
   2.5683250e-04   2.0047206e-04
   1.6822604e-04   2.7660314e-04
   9.7025557e-05   1.2087014e-04
   7.9592089e-05   9.2235705e-05
   1.0361527e-04   1.4780225e-04
   1.4402290e-04   1.9858846e-04
   1.6904986e-04   2.1359708e-04
   1.9227339e-04   2.2717766e-04
   1.8531273e-04   2.0018878e-04
   1.5755673e-04   1.6639256e-04
   1.0052119e-04   1.0543535e-04
   2.1023577e-06   2.3659687e-06
   2.1709280e-04   3.8965236e-04
   1.5398770e-04   2.6611036e-04
   9.5772759e-05   1.5535824e-04
   9.7391687e-05   1.0661389e-04
   1.0335340e-04   1.1672098e-04
   1.3144696e-04   1.6289996e-04
   1.2567217e-04   1.5914616e-04
   1.1504676e-04   1.5906931e-04
   1.1154048e-04   1.2798036e-04
   1.2243602e-04   1.3464003e-04
   1.5405823e-04   1.3442341e-04
   1.4032219e-06   1.3177104e-06
   1.2024498e-04   1.2837970e-04
   1.1367242e-04   1.8137684e-04
   8.0363620e-05   1.2260182e-04
   4.3009514e-06   3.2261715e-06
   6.4978032e-05   8.7559130e-05
   1.3130996e-04   1.4355048e-04
   1.2850549e-04   1.8935164e-04
   1.3221318e-04   1.6773368e-04
   7.6098210e-05   9.2444231e-05
   4.6760388e-06   4.6742228e-06


==> data/euler/test2/EQhf_tolm10.dat <==
   1.0000000e+00   2.3280802e-01
   2.0000000e+00   4.4770774e-01
   3.0000000e+00   6.5663801e-01
   4.0000000e+00   7.9990449e-01
   5.0000000e+00   9.7898758e-01
   6.0000000e+00   1.2237345e+00
   7.0000000e+00   1.3610315e+00
   8.0000000e+00   1.5401146e+00
   9.0000000e+00   1.6833811e+00
   1.0000000e+01   1.7609838e+00


==> data/euler/test2/EQhf_tolm12.dat <==
   1.0000000e+00   5.3127985e-01
   2.0000000e+00   9.3720153e-01
   3.0000000e+00   1.4804202e+00
   4.0000000e+00   1.7908309e+00
   5.0000000e+00   2.0893028e+00
   6.0000000e+00   2.4952245e+00
   7.0000000e+00   2.8533906e+00
   8.0000000e+00   3.1697708e+00
   9.0000000e+00   3.4324260e+00
   1.0000000e+01   3.7249284e+00


==> data/euler/test2/EQlf_tolm10.dat <==
   1.0000000e+00   4.9733139e-01
   2.0000000e+00   8.3697234e-01
   3.0000000e+00   1.1038331e+00
   4.0000000e+00   1.3706938e+00
   5.0000000e+00   1.7224648e+00
   6.0000000e+00   2.0014556e+00
   7.0000000e+00   2.0863658e+00
   8.0000000e+00   2.4017467e+00
   9.0000000e+00   2.6928675e+00
   1.0000000e+01   2.8869481e+00


==> data/euler/test2/EQlf_tolm12.dat <==
   1.0000000e+00   9.9466279e-01
   2.0000000e+00   1.8195051e+00
   3.0000000e+00   2.3653566e+00
   4.0000000e+00   3.2144590e+00
   5.0000000e+00   3.7967006e+00
   6.0000000e+00   4.3668122e+00
   7.0000000e+00   4.6943231e+00
   8.0000000e+00   5.0824842e+00
   9.0000000e+00   5.7496361e+00
   1.0000000e+01   5.9437166e+00


==> data/euler/test2/greedy_nonlinear.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   3.0000000e+00   0.0000000e+00
   4.0000000e+00   4.8665822e-03
   5.0000000e+00   3.7281741e-03
   6.0000000e+00   3.3787281e-03
   7.0000000e+00   2.9781739e-03
   8.0000000e+00   1.9262876e-03
   9.0000000e+00   1.5313195e-03
   1.0000000e+01   1.3005806e-03
   1.1000000e+01   1.2051325e-03
   1.2000000e+01   7.5407164e-04


==> data/euler/test2/lf_FEM.dat <==
   1.0000000e+00   1.7034961e-02
   2.0000000e+00   1.7034961e-02
   3.0000000e+00   1.7034961e-02
   4.0000000e+00   1.7034961e-02
   5.0000000e+00   1.7034961e-02
   6.0000000e+00   1.7034961e-02
   7.0000000e+00   1.7034961e-02
   8.0000000e+00   1.7034961e-02
   9.0000000e+00   1.7034961e-02
   1.0000000e+01   1.7034961e-02
   1.1000000e+01   1.7034961e-02
   1.2000000e+01   1.7034961e-02


==> data/euler/test2/pod_nonlinear.dat <==
   1.0000000e+00   2.1767321e-02
   2.0000000e+00   7.0989678e-03
   3.0000000e+00   4.6342275e-03
   4.0000000e+00   2.7806439e-03
   5.0000000e+00   1.8677809e-03
   6.0000000e+00   1.4048826e-03
   7.0000000e+00   1.0811923e-03
   8.0000000e+00   9.7361144e-04
   9.0000000e+00   8.7878565e-04
   1.0000000e+01   5.9645923e-04

